Multi-task Reinforcement Learning in Reproducing Kernel Hilbert Spaces via Cross-learning

Reinforcement learning (RL) is a framework to optimize a control policy using rewards that are revealed by the system as a response to a control action. In its standard form, RL involves a single agent that uses its policy to accomplish a specific task. These methods require large amounts of reward samples to achieve good performance, and may not generalize well when the task is modified, even if the new task is related. In this paper we are interested in a collaborative scheme in which multiple agents with different tasks optimize their policies jointly. To this end, we introduce cross-learning, in which agents tackling related tasks have their policies constrained to be close to one another. Two properties make our new approach attractive: (i) it produces a multi-task central policy that can be used as a starting point to adapt quickly to one of the tasks trained for, in a situation when the agent does not know which task is currently facing, and (ii) as in meta-learning, it adapts to environments related but different to those seen during training. We focus on continuous policies belonging to reproducing kernel Hilbert spaces for which we bound the distance between the task-specific policies and the cross-learned policy. To solve the resulting optimization problem, we resort to a projected policy gradient algorithm and prove that it converges to a near-optimal solution with high probability. We evaluate our methodology with a navigation example in which agents can move through environments with obstacles of multiple shapes and avoid obstacles not trained for.

==> fig/projection_data/dataLine1.dat <==
10,8,10,8
7.0662,5.7074,7.3471,5.9661


==> fig/projection_data/dataLine2.dat <==
6,-2,6,-2
5.4901,1.8504,5.4694,1.2719


==> fig/projection_data/dataLine3.dat <==
9,2,9,2
7.2485,3.021,6.8777,3.1496


==> fig/projection_data/dataLine4.dat <==
1,8,1,8
3.3939,5.8382,3.1223,5.9661


==> fig/projection_data/dataLine5.dat <==
0,5,0,5
2.8012,4.583,2.6529,4.5579


==> fig/projection_data/dataLine6.dat <==
4,4,4,4
4,4,4.5306,4.0884


==> fig/projection_data/dataPoints.dat <==
10,8,7.0662,5.7074,7.3471,5.9661
6,-2,5.4901,1.8504,5.4694,1.2719
9,2,7.2485,3.021,6.8777,3.1496
1,8,3.3939,5.8382,3.1223,5.9661
0,5,2.8012,4.583,2.6529,4.5579
4,4,4,4,4.5306,4.0884


==> fig/projection_data/dataPointsCenters.dat <==
2.4,5.1751,4.2296,5,4.1667


==> img/data_circle/SameInitialPointCirc_Trajectory_Ags_1.dat <==
5.138655879098423807e-01,5.040296000882358296e-01
5.650220466273171427e-01,5.205320106835309435e-01
5.873408257931292953e-01,5.282347190962537464e-01
6.034106094781641616e-01,5.341932557710232787e-01
6.297795155595647953e-01,5.445744006074144661e-01
6.749913566723152458e-01,5.624533115722396559e-01
6.749913566723152458e-01,5.624533115722396559e-01
6.749913566723152458e-01,5.624533115722396559e-01
7.007879071517676417e-01,5.777012725552675976e-01
7.007879071517676417e-01,5.777012725552675976e-01
7.007879071517676417e-01,5.777012725552675976e-01
7.007879071517676417e-01,5.777012725552675976e-01
7.007879071517676417e-01,5.777012725552675976e-01
7.109222741061228534e-01,5.848107471746227803e-01
7.109222741061228534e-01,5.848107471746227803e-01
7.132312550885138158e-01,5.866279339678359683e-01
7.495256025001908462e-01,6.165458398115370997e-01
7.608942454253506682e-01,6.272970126984018790e-01
7.667062830922353189e-01,6.325358774164208109e-01
7.830803313140799471e-01,6.478279485270256322e-01
8.038824235129174989e-01,6.669555872816101960e-01
8.079977123828872010e-01,6.709770903126422992e-01
8.122383380794179208e-01,6.749712828406877474e-01
8.206585153811152278e-01,6.833542997509204353e-01
8.206585153811152278e-01,6.833542997509204353e-01
8.271971279292037460e-01,6.893703730574909372e-01
8.674329016031340212e-01,7.290782089153772239e-01
8.727400550535935331e-01,7.341282310234867881e-01
8.849588932830663168e-01,7.464454436750475042e-01
8.849588932830663168e-01,7.464454436750475042e-01
9.137159264211111021e-01,7.741326180830628845e-01
9.564542961159606671e-01,8.115944284411130694e-01
9.955445993748941458e-01,8.480063477297050678e-01
1.002861647644186949e+00,8.547725140560881174e-01
1.035095269944338092e+00,8.838594048752432819e-01
1.035118914339441032e+00,8.838805522474131315e-01
1.107693854548853052e+00,9.563081409126605870e-01
1.155550619620711039e+00,1.005440901268713105e+00
1.191384381811698923e+00,1.041968273364167752e+00
1.259337924876300141e+00,1.111098592457983703e+00
1.318779208619572652e+00,1.180599429072653805e+00
1.353726408758150201e+00,1.227570225195903308e+00
1.386112793555440925e+00,1.278209588295995403e+00
1.389962869612761498e+00,1.285319367575675775e+00
1.389962869612761498e+00,1.285319367575675775e+00
1.391719484999950573e+00,1.290211182012308777e+00
1.391719484999950573e+00,1.290211182012308777e+00
1.399314067140466689e+00,1.327517365488765089e+00
1.399314067140466689e+00,1.327517365488765089e+00
1.399379482333278579e+00,1.329653013997296629e+00
1.399379482333278579e+00,1.329653013997296629e+00
1.399379482333278579e+00,1.329653013997296629e+00
1.399681060989598880e+00,1.356389528069852357e+00
1.399681060989598880e+00,1.356389528069852357e+00
1.399248724915118425e+00,1.374045585401367786e+00
1.398145077220518839e+00,1.405724596377403213e+00
1.398124750019507090e+00,1.406712179076637037e+00
1.396688376459666925e+00,1.442434637549515841e+00
1.396688376459666925e+00,1.442434637549515841e+00
1.395929841175781450e+00,1.447469344170104311e+00
1.394616637371071777e+00,1.455953176270832872e+00
1.392124549129688305e+00,1.479986794525803395e+00
1.392124549129688305e+00,1.479986794525803395e+00
1.392124549129688305e+00,1.479986794525803395e+00
1.391550756602896843e+00,1.483518639535676975e+00
1.391550756602896843e+00,1.483518639535676975e+00
1.388549038001360536e+00,1.503223272281432488e+00
1.388549038001360536e+00,1.503223272281432488e+00
1.388549038001360536e+00,1.503223272281432488e+00
1.388549038001360536e+00,1.503223272281432488e+00
1.387012511512993207e+00,1.514657464267778142e+00
1.382924440762409724e+00,1.539049500948526550e+00
1.382924440762409724e+00,1.539049500948526550e+00
1.379733804471633185e+00,1.558764331792199087e+00
1.379733804471633185e+00,1.558764331792199087e+00
1.379733804471633185e+00,1.558764331792199087e+00
1.379733804471633185e+00,1.558764331792199087e+00
1.374223101983394368e+00,1.589380893797894156e+00
1.374223101983394368e+00,1.589380893797894156e+00
1.370549185695374428e+00,1.602488000657777079e+00
1.370549185695374428e+00,1.602488000657777079e+00
1.365501616978407329e+00,1.631901199285502146e+00
1.365501616978407329e+00,1.631901199285502146e+00
1.365501616978407329e+00,1.631901199285502146e+00
1.365501616978407329e+00,1.631901199285502146e+00
1.361056310731579622e+00,1.659613842131001382e+00
1.361056310731579622e+00,1.659613842131001382e+00
1.361056310731579622e+00,1.659613842131001382e+00
1.361056310731579622e+00,1.659613842131001382e+00
1.361056310731579622e+00,1.659613842131001382e+00
1.358732729774611236e+00,1.672412584091955479e+00
1.355461079589008522e+00,1.686308134556228744e+00
1.355461079589008522e+00,1.686308134556228744e+00
1.355461079589008522e+00,1.686308134556228744e+00
1.352759332363031808e+00,1.699465399636122864e+00
1.352759332363031808e+00,1.699465399636122864e+00
1.349479676432687070e+00,1.715061855565360949e+00
1.349479676432687070e+00,1.715061855565360949e+00
1.348022215314990557e+00,1.723525854366893872e+00
1.348022215314990557e+00,1.723525854366893872e+00
1.346155533737275922e+00,1.733165110674253162e+00
1.346155533737275922e+00,1.733165110674253162e+00
1.346155533737275922e+00,1.733165110674253162e+00
1.346155533737275922e+00,1.733165110674253162e+00
1.339865748530220557e+00,1.766798781143122721e+00
1.336924510473987304e+00,1.778541108836448004e+00
1.335078155231274488e+00,1.785736540890158652e+00
1.330512129041996783e+00,1.806656949361497455e+00
1.330512129041996783e+00,1.806656949361497455e+00
1.329470294389883511e+00,1.810786911166420765e+00
1.325469758072318927e+00,1.827473753134149392e+00
1.325469758072318927e+00,1.827473753134149392e+00
1.319925806037393290e+00,1.851506993007315138e+00
1.319925806037393290e+00,1.851506993007315138e+00
1.314422969706583455e+00,1.881433230740612528e+00
1.314422969706583455e+00,1.881433230740612528e+00
1.314422969706583455e+00,1.881433230740612528e+00
1.313575131381291561e+00,1.885217123543538209e+00
1.313575131381291561e+00,1.885217123543538209e+00
1.313575131381291561e+00,1.885217123543538209e+00
1.313575131381291561e+00,1.885217123543538209e+00
1.313575131381291561e+00,1.885217123543538209e+00
1.313575131381291561e+00,1.885217123543538209e+00
1.312413407748825422e+00,1.891217133105175252e+00
1.312413407748825422e+00,1.891217133105175252e+00
1.308764132024366145e+00,1.910190274506482488e+00
1.308764132024366145e+00,1.910190274506482488e+00
1.306614841490413070e+00,1.922317182085360399e+00
1.306614841490413070e+00,1.922317182085360399e+00
1.306614841490413070e+00,1.922317182085360399e+00
1.306614841490413070e+00,1.922317182085360399e+00
1.302552367575043224e+00,1.940224650516758409e+00
1.300323253457673633e+00,1.953204047194142534e+00
1.291935984129636728e+00,1.993950456843376129e+00
1.291935984129636728e+00,1.993950456843376129e+00
1.289024462267368332e+00,2.011387515308272089e+00
1.289024462267368332e+00,2.011387515308272089e+00
1.289024462267368332e+00,2.011387515308272089e+00
1.289024462267368332e+00,2.011387515308272089e+00
1.283404018704715543e+00,2.047657780129390925e+00
1.283404018704715543e+00,2.047657780129390925e+00
1.280194243524998221e+00,2.064058479742218122e+00
1.280194243524998221e+00,2.064058479742218122e+00
1.280194243524998221e+00,2.064058479742218122e+00
1.280194243524998221e+00,2.064058479742218122e+00
1.280194243524998221e+00,2.064058479742218122e+00
1.274272976849179173e+00,2.103064194108557050e+00
1.273380878961255513e+00,2.112275242904240180e+00
1.266056274385953806e+00,2.169569830210044792e+00
1.266056274385953806e+00,2.169569830210044792e+00
1.266056274385953806e+00,2.169569830210044792e+00
1.260015135999585922e+00,2.212866054684761608e+00
1.259235127827573741e+00,2.221392420269372447e+00
1.259235127827573741e+00,2.221392420269372447e+00
1.257351849574052771e+00,2.241431248034595924e+00
1.256961407766441274e+00,2.247916882133696337e+00
1.256961407766441274e+00,2.247916882133696337e+00
1.256961407766441274e+00,2.247916882133696337e+00
1.254775973849697079e+00,2.273625636293716390e+00
1.254517573528455943e+00,2.276378552326935534e+00
1.254517573528455943e+00,2.276378552326935534e+00
1.253999110916561577e+00,2.284124792992474173e+00
1.252552415925337170e+00,2.305004055854670497e+00
1.252115399319688294e+00,2.329816215115382949e+00
1.251806138666251567e+00,2.345474326394761722e+00
1.249468517417476443e+00,2.394243992763521511e+00
1.250219158849603440e+00,2.419644493837223020e+00
1.250219158849603440e+00,2.419644493837223020e+00
1.250219158849603440e+00,2.419644493837223020e+00
1.250219158849603440e+00,2.419644493837223020e+00
1.250408180510144796e+00,2.445752770846080892e+00
1.250447890364101866e+00,2.452296709102876449e+00
1.250447890364101866e+00,2.452296709102876449e+00
1.250447890364101866e+00,2.452296709102876449e+00
1.250447890364101866e+00,2.452296709102876449e+00
1.250447890364101866e+00,2.452296709102876449e+00
1.252104920486670769e+00,2.501162394361338581e+00
1.252104920486670769e+00,2.501162394361338581e+00
1.254122615005577757e+00,2.522915956770839685e+00
1.254122615005577757e+00,2.522915956770839685e+00
1.257493831664649786e+00,2.562144181038244817e+00
1.257994412467420942e+00,2.569610876914193209e+00
1.258796254769106060e+00,2.576645677727585682e+00
1.259860172513413312e+00,2.584767101762568853e+00
1.259860172513413312e+00,2.584767101762568853e+00
1.259860172513413312e+00,2.584767101762568853e+00
1.261194699192046853e+00,2.601214950748755861e+00
1.261194699192046853e+00,2.601214950748755861e+00
1.261194699192046853e+00,2.601214950748755861e+00
1.261194699192046853e+00,2.601214950748755861e+00
1.261194699192046853e+00,2.601214950748755861e+00
1.263190111547788597e+00,2.617168244947780220e+00
1.267063981465007094e+00,2.644638203919682962e+00
1.267063981465007094e+00,2.644638203919682962e+00
1.267063981465007094e+00,2.644638203919682962e+00
1.267063981465007094e+00,2.644638203919682962e+00
1.267457320642925822e+00,2.646737258523080616e+00
1.267457320642925822e+00,2.646737258523080616e+00
1.267457320642925822e+00,2.646737258523080616e+00
1.270882326623401504e+00,2.684643093153690874e+00
1.270882326623401504e+00,2.684643093153690874e+00
1.273327628783649024e+00,2.701017255650465465e+00
1.273327628783649024e+00,2.701017255650465465e+00
1.273327628783649024e+00,2.701017255650465465e+00
1.273327628783649024e+00,2.701017255650465465e+00
1.273327628783649024e+00,2.701017255650465465e+00
1.273327628783649024e+00,2.701017255650465465e+00
1.273327628783649024e+00,2.701017255650465465e+00
1.281679574357078799e+00,2.759692252043108862e+00
1.281679574357078799e+00,2.759692252043108862e+00
1.282965673068850787e+00,2.765692514714590544e+00
1.290953293238838118e+00,2.801532850115830975e+00
1.290953293238838118e+00,2.801532850115830975e+00
1.290953293238838118e+00,2.801532850115830975e+00
1.291422199806280480e+00,2.803337599318151963e+00
1.291422199806280480e+00,2.803337599318151963e+00
1.294595988166497236e+00,2.817504333415695950e+00
1.297987619820076821e+00,2.830249851690388674e+00
1.297987619820076821e+00,2.830249851690388674e+00
1.297987619820076821e+00,2.830249851690388674e+00
1.299206568469394973e+00,2.834754994182789645e+00
1.299206568469394973e+00,2.834754994182789645e+00
1.299206568469394973e+00,2.834754994182789645e+00
1.299206568469394973e+00,2.834754994182789645e+00
1.299206568469394973e+00,2.834754994182789645e+00
1.310105445063239005e+00,2.874883369301220348e+00
1.311611414922683627e+00,2.879431736662022345e+00
1.311611414922683627e+00,2.879431736662022345e+00
1.311611414922683627e+00,2.879431736662022345e+00
1.312623054626617103e+00,2.882214456562768756e+00
1.317460031434801948e+00,2.894861521705156093e+00
1.317460031434801948e+00,2.894861521705156093e+00
1.326475908560980299e+00,2.921658329770234541e+00
1.333666302828580674e+00,2.943619464070485581e+00
1.337946190954668824e+00,2.954846574465417763e+00
1.337946190954668824e+00,2.954846574465417763e+00
1.338451511865578869e+00,2.956155799135501638e+00
1.338451511865578869e+00,2.956155799135501638e+00
1.340425186689382597e+00,2.960292474661498474e+00
1.353780211919011878e+00,2.989286445941887305e+00
1.367654472836631108e+00,3.016937635551494079e+00
1.367654472836631108e+00,3.016937635551494079e+00
1.367654472836631108e+00,3.016937635551494079e+00
1.367654472836631108e+00,3.016937635551494079e+00
1.376937734965533622e+00,3.033163806245222638e+00
1.376937734965533622e+00,3.033163806245222638e+00
1.376937734965533622e+00,3.033163806245222638e+00
1.376937734965533622e+00,3.033163806245222638e+00
1.389163277940818286e+00,3.056312181664468053e+00
1.396871153666031429e+00,3.070546754134156231e+00
1.415456010535856901e+00,3.107001954455482551e+00
1.415456010535856901e+00,3.107001954455482551e+00
1.424038124206800759e+00,3.121605502628702400e+00
1.424038124206800759e+00,3.121605502628702400e+00
1.424038124206800759e+00,3.121605502628702400e+00
1.424038124206800759e+00,3.121605502628702400e+00
1.424038124206800759e+00,3.121605502628702400e+00
1.434879042075800415e+00,3.139142693258586636e+00
1.434879042075800415e+00,3.139142693258586636e+00
1.434879042075800415e+00,3.139142693258586636e+00
1.434879042075800415e+00,3.139142693258586636e+00
1.434879042075800415e+00,3.139142693258586636e+00
1.450503117435889777e+00,3.161730348608031704e+00
1.458678652569534329e+00,3.173388981765781214e+00
1.473708084684185238e+00,3.194111073974818638e+00
1.500526996088014542e+00,3.228135297722773078e+00
1.542099108634431559e+00,3.282704118503954493e+00
1.586166893777318787e+00,3.336926980282759914e+00
1.680115399499272133e+00,3.440649071552583926e+00
1.756169395843681924e+00,3.514553212128789017e+00
1.883319200224459866e+00,3.616043654863792423e+00
2.008528908231845378e+00,3.703197580830284608e+00
2.230322066892466815e+00,3.826082612213316470e+00
2.457618570171540728e+00,3.939202457625585740e+00
2.787468969186267298e+00,4.089379243124046326e+00
3.206414609531940130e+00,4.269659665656936554e+00
3.566899512618899593e+00,4.466047848998792702e+00
3.819816769046732396e+00,4.587083220784733406e+00
4.011336320760893415e+00,4.672170453162181047e+00
4.145464507462165216e+00,4.722414197624284604e+00
4.300962716356933946e+00,4.775934274348557551e+00
4.386356959515532061e+00,4.802565870244639434e+00
4.408963700408443209e+00,4.810054429847667734e+00
4.470246587596827581e+00,4.827304652023086895e+00
4.481541974010483820e+00,4.830367315117203297e+00
4.496758497235964214e+00,4.834510083966960359e+00
4.548583638782192295e+00,4.848740520040622393e+00
4.548583638782192295e+00,4.848740520040622393e+00
4.568209837200472023e+00,4.855488748994135406e+00
4.660264824772371917e+00,4.880892684369763757e+00
4.683209537771654496e+00,4.888001353616218125e+00
4.683209537771654496e+00,4.888001353616218125e+00
4.729261816122281914e+00,4.903110009959763538e+00
4.763154250216969032e+00,4.915138896101517219e+00
4.794191331376040033e+00,4.927217957869910236e+00
4.806170411922928487e+00,4.931464077105155219e+00
4.867721513383220788e+00,4.952719241249229576e+00
4.896157477157792925e+00,4.963478346864044433e+00
4.937188169376478974e+00,4.978960232476888237e+00

==> img/data_circle/SameInitialPointCirc_Trajectory_Ags_2.dat <==
5.232948683779042875e-01,5.003989793312735301e-01
5.232948683779042875e-01,5.003989793312735301e-01
5.232948683779042875e-01,5.003989793312735301e-01
5.453406021916104018e-01,5.061365781432187738e-01
5.764384035655997218e-01,5.155979082349340104e-01
5.931390382331487299e-01,5.215226177765092119e-01
6.062629505738511559e-01,5.261279969003759271e-01
6.062629505738511559e-01,5.261279969003759271e-01
6.062629505738511559e-01,5.261279969003759271e-01
6.113869319196494345e-01,5.282897762368053973e-01
6.113869319196494345e-01,5.282897762368053973e-01
6.219788797135298308e-01,5.330411137980797243e-01
6.219788797135298308e-01,5.330411137980797243e-01
6.219788797135298308e-01,5.330411137980797243e-01
6.219788797135298308e-01,5.330411137980797243e-01
6.219788797135298308e-01,5.330411137980797243e-01
6.507536185497372339e-01,5.485505072241889657e-01
6.800306514675701353e-01,5.659309662882113789e-01
6.817668173387391173e-01,5.669416828312827672e-01
6.817668173387391173e-01,5.669416828312827672e-01
6.919330958181415525e-01,5.733226490963583277e-01
7.254862130388467500e-01,5.924739548128684641e-01
7.503640841329882738e-01,6.060662183045902873e-01
7.503640841329882738e-01,6.060662183045902873e-01
7.794549279516054252e-01,6.172142455848050879e-01
7.933125711295612170e-01,6.214959856757106271e-01
7.933125711295612170e-01,6.214959856757106271e-01
8.361462491553043330e-01,6.311156939428779200e-01
8.361462491553043330e-01,6.311156939428779200e-01
8.595934491590175863e-01,6.323150263126861015e-01
8.595934491590175863e-01,6.323150263126861015e-01
8.782650971274845730e-01,6.306486456785201922e-01
8.934486191289867651e-01,6.281260739657712477e-01
9.028824711672625014e-01,6.259222626410524404e-01
9.028824711672625014e-01,6.259222626410524404e-01
9.028824711672625014e-01,6.259222626410524404e-01
9.028824711672625014e-01,6.259222626410524404e-01
9.028824711672625014e-01,6.259222626410524404e-01
9.168798715980345237e-01,6.198580754707739837e-01
9.168798715980345237e-01,6.198580754707739837e-01
9.168798715980345237e-01,6.198580754707739837e-01
9.168798715980345237e-01,6.198580754707739837e-01
9.200348302159224723e-01,6.186718668121953257e-01
9.550795438454862119e-01,6.049741678170839077e-01
9.550795438454862119e-01,6.049741678170839077e-01
9.550795438454862119e-01,6.049741678170839077e-01
9.550795438454862119e-01,6.049741678170839077e-01
9.585587639899957324e-01,6.034248027151782878e-01
9.625711020476753754e-01,6.017363078858322112e-01
9.625711020476753754e-01,6.017363078858322112e-01
9.625711020476753754e-01,6.017363078858322112e-01
9.625711020476753754e-01,6.017363078858322112e-01
9.899759990383047992e-01,5.915189824979946165e-01
9.899759990383047992e-01,5.915189824979946165e-01
9.899759990383047992e-01,5.915189824979946165e-01
9.931817777371901856e-01,5.902610794787038762e-01
1.015704337343298569e+00,5.809408796973933864e-01
1.039744120383893522e+00,5.715002224634571082e-01
1.088831983925726110e+00,5.509673236038629129e-01
1.107248755881792723e+00,5.437661775410256304e-01
1.107248755881792723e+00,5.437661775410256304e-01
1.107248755881792723e+00,5.437661775410256304e-01
1.111482148739612263e+00,5.419359116044262237e-01
1.111482148739612263e+00,5.419359116044262237e-01
1.111482148739612263e+00,5.419359116044262237e-01
1.111482148739612263e+00,5.419359116044262237e-01
1.111482148739612263e+00,5.419359116044262237e-01
1.111482148739612263e+00,5.419359116044262237e-01
1.111482148739612263e+00,5.419359116044262237e-01
1.111482148739612263e+00,5.419359116044262237e-01
1.111482148739612263e+00,5.419359116044262237e-01
1.111482148739612263e+00,5.419359116044262237e-01
1.111482148739612263e+00,5.419359116044262237e-01
1.139467221603165603e+00,5.296559507876856809e-01
1.139467221603165603e+00,5.296559507876856809e-01
1.139467221603165603e+00,5.296559507876856809e-01
1.139467221603165603e+00,5.296559507876856809e-01
1.139467221603165603e+00,5.296559507876856809e-01
1.139467221603165603e+00,5.296559507876856809e-01
1.141016075382906392e+00,5.289716087093511154e-01
1.141016075382906392e+00,5.289716087093511154e-01
1.179894285470955984e+00,5.121734335517431624e-01
1.179894285470955984e+00,5.121734335517431624e-01
1.196751138151656679e+00,5.044887318171410451e-01
1.199444091864746209e+00,5.033573225135891116e-01
1.199444091864746209e+00,5.033573225135891116e-01
1.219451180452706396e+00,4.938326028676674473e-01
1.236382127475094350e+00,4.866499828491304691e-01
1.236382127475094350e+00,4.866499828491304691e-01
1.236382127475094350e+00,4.866499828491304691e-01
1.236382127475094350e+00,4.866499828491304691e-01
1.249378772131179982e+00,4.810355303965482832e-01
1.249378772131179982e+00,4.810355303965482832e-01
1.253159994145645273e+00,4.794259719006344067e-01
1.253159994145645273e+00,4.794259719006344067e-01
1.253159994145645273e+00,4.794259719006344067e-01
1.253159994145645273e+00,4.794259719006344067e-01
1.274874428742822419e+00,4.708679317839033485e-01
1.300943538504775621e+00,4.589162541212830071e-01
1.300943538504775621e+00,4.589162541212830071e-01
1.300943538504775621e+00,4.589162541212830071e-01
1.300943538504775621e+00,4.589162541212830071e-01
1.319103832823352640e+00,4.513941742403979052e-01
1.327371225559506263e+00,4.479406223578756840e-01
1.348977295259712550e+00,4.395686295821143452e-01
1.357734692906874319e+00,4.362072915368397918e-01
1.357734692906874319e+00,4.362072915368397918e-01
1.405223602714515518e+00,4.165081841445922861e-01
1.406149457801094682e+00,4.161548049489169343e-01
1.432426892342660185e+00,4.066038313194595966e-01
1.446330320637829736e+00,4.017207372545387178e-01
1.451970102392586615e+00,3.993635050295294420e-01
1.451970102392586615e+00,3.993635050295294420e-01
1.451970102392586615e+00,3.993635050295294420e-01
1.451970102392586615e+00,3.993635050295294420e-01
1.451970102392586615e+00,3.993635050295294420e-01
1.451970102392586615e+00,3.993635050295294420e-01
1.451970102392586615e+00,3.993635050295294420e-01
1.481245686887531665e+00,3.871557970651618441e-01
1.506663052973217676e+00,3.771158124726457506e-01
1.506663052973217676e+00,3.771158124726457506e-01
1.529834255329644677e+00,3.680552046998638027e-01
1.563551427876872069e+00,3.556136687649934514e-01
1.563551427876872069e+00,3.556136687649934514e-01
1.563551427876872069e+00,3.556136687649934514e-01
1.620323698874180263e+00,3.360547966415365351e-01
1.620323698874180263e+00,3.360547966415365351e-01
1.620323698874180263e+00,3.360547966415365351e-01
1.620323698874180263e+00,3.360547966415365351e-01
1.620323698874180263e+00,3.360547966415365351e-01
1.620323698874180263e+00,3.360547966415365351e-01
1.620323698874180263e+00,3.360547966415365351e-01
1.669881667463101849e+00,3.182968518074718589e-01
1.669881667463101849e+00,3.182968518074718589e-01
1.677854805531482585e+00,3.157350540017668794e-01
1.677854805531482585e+00,3.157350540017668794e-01
1.687606796596213377e+00,3.124128072314661941e-01
1.698516993852513313e+00,3.089746253517786645e-01
1.698516993852513313e+00,3.089746253517786645e-01
1.713249543128689156e+00,3.038802319070836311e-01
1.747446346823492869e+00,2.932038679809819137e-01
1.747446346823492869e+00,2.932038679809819137e-01
1.754153979677816055e+00,2.911249611140745430e-01
1.754153979677816055e+00,2.911249611140745430e-01
1.756675810030831064e+00,2.901809009906944348e-01
1.765042563365151418e+00,2.873961516959617213e-01
1.765042563365151418e+00,2.873961516959617213e-01
1.775398382380378060e+00,2.849227328023345995e-01
1.775398382380378060e+00,2.849227328023345995e-01
1.810514368371363814e+00,2.746223773938489821e-01
1.810514368371363814e+00,2.746223773938489821e-01
1.834890647112431550e+00,2.669763797931050120e-01
1.834890647112431550e+00,2.669763797931050120e-01
1.862231720880273889e+00,2.578490410413192269e-01
1.862231720880273889e+00,2.578490410413192269e-01
1.864923490203249878e+00,2.570032201620125467e-01
1.874052727818121822e+00,2.538349763272336745e-01
1.874052727818121822e+00,2.538349763272336745e-01
1.904734037021329485e+00,2.451845559348425907e-01
1.904734037021329485e+00,2.451845559348425907e-01
1.953714405952761135e+00,2.339796567780615955e-01
1.953714405952761135e+00,2.339796567780615955e-01
1.977175685668197680e+00,2.282004199119448407e-01
2.003113679877809528e+00,2.214952263912378372e-01
2.050544828330571168e+00,2.099847845575596450e-01
2.050544828330571168e+00,2.099847845575596450e-01
2.050544828330571168e+00,2.099847845575596450e-01
2.067163045095430807e+00,2.070871265548029638e-01
2.106431374830795455e+00,1.978496231235604419e-01
2.117388742256298251e+00,1.956837628880252755e-01
2.117388742256298251e+00,1.956837628880252755e-01
2.128898293753499704e+00,1.933747624250297670e-01
2.128898293753499704e+00,1.933747624250297670e-01
2.135739581601391546e+00,1.919377712171753958e-01
2.135739581601391546e+00,1.919377712171753958e-01
2.135739581601391546e+00,1.919377712171753958e-01
2.135739581601391546e+00,1.919377712171753958e-01
2.169847732786022831e+00,1.861147338955198016e-01
2.180596362672977406e+00,1.841261957259076321e-01
2.207424885681768423e+00,1.786810081957875274e-01
2.207424885681768423e+00,1.786810081957875274e-01
2.223387971512179817e+00,1.773304231706362422e-01
2.227711362610056867e+00,1.765446884765238533e-01
2.227711362610056867e+00,1.765446884765238533e-01
2.237229863232552241e+00,1.750834769065931218e-01
2.237229863232552241e+00,1.750834769065931218e-01
2.238975829794305650e+00,1.747303430587582862e-01
2.241413700190269420e+00,1.743612230403496499e-01
2.241413700190269420e+00,1.743612230403496499e-01
2.241413700190269420e+00,1.743612230403496499e-01
2.241413700190269420e+00,1.743612230403496499e-01
2.261414000718970918e+00,1.707275852948342276e-01
2.261414000718970918e+00,1.707275852948342276e-01
2.261414000718970918e+00,1.707275852948342276e-01
2.276672370661416700e+00,1.689360572344938416e-01
2.292807863101102850e+00,1.668064233918785111e-01
2.292807863101102850e+00,1.668064233918785111e-01
2.333437080274133546e+00,1.603582692133176391e-01
2.333437080274133546e+00,1.603582692133176391e-01
2.349766558937736782e+00,1.584280088848494250e-01
2.382720497117870817e+00,1.549984137676502782e-01
2.400292055619230425e+00,1.538723956572480289e-01
2.438463199347668198e+00,1.530563205578196473e-01
2.438463199347668198e+00,1.530563205578196473e-01
2.438463199347668198e+00,1.530563205578196473e-01
2.448169249277192261e+00,1.527003017780096117e-01
2.490976275892082814e+00,1.521451329845312228e-01
2.510359904806958919e+00,1.514226045136806975e-01
2.536878358036582348e+00,1.499824420940845671e-01
2.553121874523648582e+00,1.497069265259756699e-01
2.567601554957520626e+00,1.495100970596380252e-01
2.602940850345784263e+00,1.504402073128838502e-01
2.605628204014210691e+00,1.505050241262454180e-01
2.615367063365281020e+00,1.508078495438217870e-01
2.635271775019474738e+00,1.523128368968977298e-01
2.635271775019474738e+00,1.523128368968977298e-01
2.635271775019474738e+00,1.523128368968977298e-01
2.668765679760320086e+00,1.545663488554119280e-01
2.694470965099691639e+00,1.557752064946247572e-01
2.703333857022993669e+00,1.560304921643887177e-01
2.718067485886337842e+00,1.563520671803519391e-01
2.742999810673440564e+00,1.579194898989713103e-01
2.760719409229971610e+00,1.591758144343916603e-01
2.767983248365787130e+00,1.599927572128727049e-01
2.767983248365787130e+00,1.599927572128727049e-01
2.767983248365787130e+00,1.599927572128727049e-01
2.767983248365787130e+00,1.599927572128727049e-01
2.767983248365787130e+00,1.599927572128727049e-01
2.809013398459933253e+00,1.644266226570738065e-01
2.812216016045088640e+00,1.648062086595762088e-01
2.846844468472474965e+00,1.679894839423053399e-01
2.846844468472474965e+00,1.679894839423053399e-01
2.877727786138104538e+00,1.722528144062393796e-01
2.877727786138104538e+00,1.722528144062393796e-01
2.945602022537780140e+00,1.781356034129628618e-01
2.971252248119772510e+00,1.826631864271531513e-01
2.971252248119772510e+00,1.826631864271531513e-01
2.971252248119772510e+00,1.826631864271531513e-01
2.971252248119772510e+00,1.826631864271531513e-01
2.977208325082910445e+00,1.839187349572055097e-01
2.996537543845687601e+00,1.871879833411617677e-01
3.022259129548098500e+00,1.938796611756347377e-01
3.022259129548098500e+00,1.938796611756347377e-01
3.024310991447618502e+00,1.944551746340922871e-01
3.072187784261037002e+00,2.073712433170931957e-01
3.089984068251375948e+00,2.119530739646375284e-01
3.089984068251375948e+00,2.119530739646375284e-01
3.089984068251375948e+00,2.119530739646375284e-01
3.089984068251375948e+00,2.119530739646375284e-01
3.089984068251375948e+00,2.119530739646375284e-01
3.104711287339846582e+00,2.166536183672887472e-01
3.104711287339846582e+00,2.166536183672887472e-01
3.112038964623419002e+00,2.186981313499796187e-01
3.112038964623419002e+00,2.186981313499796187e-01
3.124183557200801431e+00,2.220498947940986734e-01
3.124183557200801431e+00,2.220498947940986734e-01
3.137117274995315785e+00,2.256481954926886357e-01
3.197076287912287373e+00,2.426275558136172239e-01
3.197076287912287373e+00,2.426275558136172239e-01
3.197076287912287373e+00,2.426275558136172239e-01
3.213064450010373996e+00,2.476194615969399271e-01
3.213064450010373996e+00,2.476194615969399271e-01
3.213064450010373996e+00,2.476194615969399271e-01
3.231029133534402575e+00,2.545363016075655738e-01
3.262870599813978867e+00,2.654969912850886349e-01
3.262870599813978867e+00,2.654969912850886349e-01
3.286649570369018392e+00,2.741133879442803067e-01
3.311267540592663039e+00,2.836863170716335536e-01
3.318625456024198339e+00,2.872941696250606025e-01
3.318625456024198339e+00,2.872941696250606025e-01
3.336195016447770723e+00,2.948641726326265977e-01
3.360990733487539739e+00,3.058913995649985562e-01
3.361035793954410877e+00,3.059136159479001749e-01
3.361035793954410877e+00,3.059136159479001749e-01
3.361035793954410877e+00,3.059136159479001749e-01
3.361035793954410877e+00,3.059136159479001749e-01
3.361035793954410877e+00,3.059136159479001749e-01
3.361035793954410877e+00,3.059136159479001749e-01
3.374996426439596853e+00,3.131406237046052143e-01
3.374996426439596853e+00,3.131406237046052143e-01
3.374996426439596853e+00,3.131406237046052143e-01
3.380673815417714057e+00,3.160584934824158809e-01
3.385256767999714977e+00,3.184956340043426648e-01
3.423885808457793445e+00,3.386712997278876203e-01
3.429697458028487134e+00,3.418317363865938097e-01
3.429697458028487134e+00,3.418317363865938097e-01
3.448119726137593322e+00,3.516227401348588355e-01
3.451115521097237071e+00,3.532351839665107129e-01
3.465438710198013528e+00,3.609945112195085959e-01
3.487512827137646987e+00,3.732870444280212974e-01
3.514153097503224021e+00,3.883773538546133608e-01
3.538329045296839226e+00,4.034464532071300180e-01
3.538329045296839226e+00,4.034464532071300180e-01
3.538329045296839226e+00,4.034464532071300180e-01
3.542333010310045882e+00,4.057526836657289193e-01
3.542333010310045882e+00,4.057526836657289193e-01
3.542333010310045882e+00,4.057526836657289193e-01
3.574234036296728423e+00,4.250490532553325984e-01
3.574234036296728423e+00,4.250490532553325984e-01
3.574234036296728423e+00,4.250490532553325984e-01
3.574234036296728423e+00,4.250490532553325984e-01
3.574234036296728423e+00,4.250490532553325984e-01
3.574234036296728423e+00,4.250490532553325984e-01
3.591363253202396244e+00,4.341349307578765693e-01
3.611024952183935710e+00,4.459010491942953514e-01
3.611024952183935710e+00,4.459010491942953514e-01
3.611024952183935710e+00,4.459010491942953514e-01
3.625966147750372848e+00,4.566292703170166112e-01
3.625966147750372848e+00,4.566292703170166112e-01
3.627381830552121489e+00,4.576030047708672943e-01
3.627381830552121489e+00,4.576030047708672943e-01
3.631336262331857245e+00,4.603979172002923281e-01
3.631336262331857245e+00,4.603979172002923281e-01
3.656015825418906129e+00,4.794461819342530351e-01
3.657364994507545042e+00,4.804898351441763138e-01
3.657364994507545042e+00,4.804898351441763138e-01
3.657364994507545042e+00,4.804898351441763138e-01
3.657364994507545042e+00,4.804898351441763138e-01
3.657364994507545042e+00,4.804898351441763138e-01
3.659954440714284107e+00,4.825974663035382251e-01
3.678108222114393921e+00,4.972958799965953025e-01
3.686301061702850212e+00,5.044364806972222448e-01
3.697172597374947856e+00,5.139518774545143165e-01
3.723222119462551216e+00,5.368413243541478863e-01
3.765362902954422442e+00,5.722266902065400451e-01
3.789825746325789169e+00,5.932656821561885785e-01
3.789825746325789169e+00,5.932656821561885785e-01
3.789825746325789169e+00,5.932656821561885785e-01
3.789825746325789169e+00,5.932656821561885785e-01
3.789825746325789169e+00,5.932656821561885785e-01
3.789825746325789169e+00,5.932656821561885785e-01
3.823564960865609041e+00,6.388587861029982884e-01
3.823564960865609041e+00,6.388587861029982884e-01
3.836296971646642184e+00,6.566394807388853394e-01
3.849464235425157810e+00,6.746215354613110948e-01
3.849464235425157810e+00,6.746215354613110948e-01
3.851750258670041838e+00,6.779321372082831587e-01
3.853103845602232180e+00,6.797294082803043702e-01
3.853103845602232180e+00,6.797294082803043702e-01
3.853103845602232180e+00,6.797294082803043702e-01
3.853103845602232180e+00,6.797294082803043702e-01
3.884729337109744662e+00,7.231813696384686851e-01
3.887979997672461607e+00,7.281770479788961525e-01
3.887979997672461607e+00,7.281770479788961525e-01
3.887979997672461607e+00,7.281770479788961525e-01
3.901463109009970953e+00,7.502502432733993976e-01
3.901463109009970953e+00,7.502502432733993976e-01
3.919079232242698829e+00,7.812905634050738568e-01
3.924172076895024563e+00,7.905202012410784684e-01
3.924172076895024563e+00,7.905202012410784684e-01
3.924172076895024563e+00,7.905202012410784684e-01
3.932829920888851749e+00,8.106706475675891088e-01
3.932829920888851749e+00,8.106706475675891088e-01
3.932829920888851749e+00,8.106706475675891088e-01
3.932829920888851749e+00,8.106706475675891088e-01
3.938102600432483502e+00,8.265009377314055383e-01
3.949299750906386741e+00,8.571016140891730695e-01
3.962726332890314840e+00,8.947317977129544131e-01
3.962726332890314840e+00,8.947317977129544131e-01
3.971970410519741090e+00,9.237630086141808139e-01
3.971970410519741090e+00,9.237630086141808139e-01
3.974145529195746374e+00,9.317106808697782627e-01
3.974145529195746374e+00,9.317106808697782627e-01
3.974145529195746374e+00,9.317106808697782627e-01
4.082134696594700962e+00,1.186042699797116740e+00
4.088020570001529741e+00,1.200818676219588932e+00
4.118491697840585886e+00,1.295595702611031408e+00
4.156731704502587554e+00,1.418028276952875366e+00
4.222093475296143872e+00,1.644974857423784131e+00
4.302792385175499668e+00,1.952364041528813488e+00
4.402255000162980991e+00,2.374479321259267195e+00
4.439384967634426360e+00,2.873098780883106329e+00
4.537373854173639920e+00,3.346065368066284851e+00
4.604817153996021872e+00,3.609368719153365213e+00
4.659548040349952736e+00,3.804448983055560340e+00
4.700769063514566248e+00,3.945718151106944127e+00
4.705530637830848129e+00,3.973506861363223397e+00
4.720268479838453324e+00,4.045924997593965955e+00
4.740705544446393027e+00,4.123692498860465072e+00
4.756688186656898409e+00,4.188320242931493631e+00
4.758933003378643001e+00,4.196868285819983058e+00
4.764273971223429882e+00,4.213925446831588317e+00
4.778702222114159071e+00,4.260930077203663124e+00
4.791244130153540226e+00,4.306625149062126567e+00
4.796351439526202576e+00,4.327825571156338036e+00
4.801667370760148934e+00,4.347724957959860248e+00
4.807158103606571586e+00,4.367619904592030977e+00
4.825778365774021417e+00,4.435919037967074985e+00
4.839338204687696710e+00,4.483248793474634120e+00
4.839338204687696710e+00,4.483248793474634120e+00
4.839338204687696710e+00,4.483248793474634120e+00
4.839338204687696710e+00,4.483248793474634120e+00
4.845922104409826403e+00,4.505347244561983544e+00
4.856379786249283903e+00,4.541336478147353084e+00
4.860057086562462381e+00,4.553376247120298537e+00
4.860057086562462381e+00,4.553376247120298537e+00
4.860057086562462381e+00,4.553376247120298537e+00
4.860057086562462381e+00,4.553376247120298537e+00
4.860243164491809154e+00,4.554011086168176625e+00
4.866027011051057727e+00,4.573179462115514404e+00
4.868040231287271702e+00,4.580476432857398805e+00
4.878725415340332106e+00,4.617877905386101212e+00
4.878725415340332106e+00,4.617877905386101212e+00
4.878725415340332106e+00,4.617877905386101212e+00
4.881264349335563857e+00,4.629998841012870514e+00
4.885979005179390100e+00,4.649856078665105308e+00
4.894998218106585419e+00,4.691683593781375450e+00
4.894998218106585419e+00,4.691683593781375450e+00
4.901135742812707363e+00,4.721748228797114422e+00
4.904731220365218469e+00,4.744236912628757352e+00
4.907862428968358337e+00,4.762774339095338760e+00
4.907862428968358337e+00,4.762774339095338760e+00
4.907862428968358337e+00,4.762774339095338760e+00
4.912234469050079433e+00,4.785825408301449535e+00
4.912234469050079433e+00,4.785825408301449535e+00
4.912234469050079433e+00,4.785825408301449535e+00
4.912234469050079433e+00,4.785825408301449535e+00
4.912234469050079433e+00,4.785825408301449535e+00
4.912234469050079433e+00,4.785825408301449535e+00
4.919885867529330881e+00,4.820019803970743588e+00

==> img/data_circle/SameInitialPointCirc_Trajectory_Ags_3.dat <==
5.102427341549505835e-01,5.002369881227948234e-01
5.963473450609081405e-01,5.116438201158526322e-01
7.573587284745174619e-01,5.587849282803966089e-01
9.340038165141774096e-01,6.423339911112443401e-01
1.151211737039226968e+00,7.817936110655133719e-01
1.357683220913977307e+00,9.505235240881683145e-01
1.503046004065076602e+00,1.080895006751002141e+00
1.656900463907859944e+00,1.213610861893710924e+00
1.847088704416310456e+00,1.368342931338219604e+00
2.087889987189132324e+00,1.510234220611445410e+00
2.479064087013911344e+00,1.674739177711725979e+00
2.919517555259975250e+00,1.797247388986308092e+00
3.175926738860055387e+00,1.857848587263553508e+00
3.396408719011730248e+00,1.924754968201560112e+00
3.655151821083328478e+00,2.050286111925113453e+00
3.991668357485202545e+00,2.278029216737696760e+00
4.356816129228541890e+00,2.619594883617250680e+00
4.672622042405359721e+00,3.006365589752513223e+00
4.905454345393404303e+00,3.346447510388132152e+00
5.061587191681532261e+00,3.666446817235384792e+00
5.171840504206280720e+00,4.026877946717044132e+00
5.217396611904893788e+00,4.350678022242654208e+00
5.227070529310152480e+00,4.574335622188805850e+00
5.221307073270176069e+00,4.700616984755217942e+00
5.212810517031003954e+00,4.788809369251893600e+00
5.200084906730246814e+00,4.879262155046072635e+00
5.195960380220888020e+00,4.906447216742197526e+00
5.187059475959540755e+00,4.953717489725425693e+00


==> img/data_circle/SameInitialPointCirc_Trajectory_ML_0.dat <==
5.109342251644377608e-01,5.007872681683132043e-01
5.291194262221610156e-01,5.049164738014370046e-01
5.750522514411036124e-01,5.197842842000270913e-01
5.967229616331757303e-01,5.291670964911371344e-01
6.392659889079254087e-01,5.500716823150904045e-01
6.826623885509373046e-01,5.762023187091375176e-01
7.303532348761326842e-01,6.111656693304151622e-01
7.628337222771749415e-01,6.390706390475396903e-01
8.290058464073026823e-01,6.992254667319929284e-01
8.900656057811361377e-01,7.566716814546203818e-01
9.526778617188654819e-01,8.263857975401162070e-01
1.006274380820215919e+00,8.807147700972238757e-01
1.066550235545177694e+00,9.441222493152863215e-01
1.066550235545177694e+00,9.441222493152863215e-01
1.142575742590507426e+00,1.027629401549104315e+00
1.208031829185494122e+00,1.093760325733377226e+00
1.246121540715504628e+00,1.145670125230520364e+00
1.349542937680134003e+00,1.264631864047235377e+00
1.442929487362650143e+00,1.360253303118493795e+00
1.442929487362650143e+00,1.360253303118493795e+00
1.442929487362650143e+00,1.360253303118493795e+00
1.452994917727993718e+00,1.370072142961322070e+00
1.463436210898945600e+00,1.383643884324134765e+00
1.524864949312527473e+00,1.457294655222703295e+00
1.563616611978901672e+00,1.500443423069568905e+00
1.583817265804359664e+00,1.518770036636553522e+00
1.583817265804359664e+00,1.518770036636553522e+00
1.605532777851830462e+00,1.541162180158429651e+00
1.605532777851830462e+00,1.541162180158429651e+00
1.645501952168150650e+00,1.585878372508765066e+00
1.645501952168150650e+00,1.585878372508765066e+00
1.668326739262357750e+00,1.614491450726284860e+00
1.668326739262357750e+00,1.614491450726284860e+00
1.668326739262357750e+00,1.614491450726284860e+00
1.705555270859334227e+00,1.655297777648283120e+00
1.709706639346272095e+00,1.658664916368149056e+00
1.709706639346272095e+00,1.658664916368149056e+00
1.709706639346272095e+00,1.658664916368149056e+00
1.709706639346272095e+00,1.658664916368149056e+00
1.709706639346272095e+00,1.658664916368149056e+00
1.712446114830697752e+00,1.662020191313688278e+00
1.712446114830697752e+00,1.662020191313688278e+00
1.726066549692431673e+00,1.679760464371681250e+00
1.740893624084844715e+00,1.695287173409017800e+00
1.741289043432997286e+00,1.695588747543210983e+00
1.749868905467542035e+00,1.704576994846710436e+00
1.749868905467542035e+00,1.704576994846710436e+00
1.749868905467542035e+00,1.704576994846710436e+00
1.763682340735310827e+00,1.717285587539336023e+00
1.763682340735310827e+00,1.717285587539336023e+00
1.763682340735310827e+00,1.717285587539336023e+00
1.763682340735310827e+00,1.717285587539336023e+00
1.763682340735310827e+00,1.717285587539336023e+00
1.782837043468512794e+00,1.743557382399200106e+00
1.782837043468512794e+00,1.743557382399200106e+00
1.782837043468512794e+00,1.743557382399200106e+00
1.782837043468512794e+00,1.743557382399200106e+00
1.809208996686399340e+00,1.766471142373262637e+00
1.809208996686399340e+00,1.766471142373262637e+00
1.809208996686399340e+00,1.766471142373262637e+00
1.818102861589744990e+00,1.777592287738500421e+00
1.828756627235332832e+00,1.787303401751439980e+00
1.828756627235332832e+00,1.787303401751439980e+00
1.829548439967579432e+00,1.788082448682945413e+00
1.840550721828359659e+00,1.801979504249320740e+00
1.840550721828359659e+00,1.801979504249320740e+00
1.840550721828359659e+00,1.801979504249320740e+00
1.855907617764493533e+00,1.817971049800529482e+00
1.869775714039271008e+00,1.829073419635692588e+00
1.883355343940097626e+00,1.842961990188768162e+00
1.883355343940097626e+00,1.842961990188768162e+00
1.883355343940097626e+00,1.842961990188768162e+00
1.900380372457779021e+00,1.855691356355058108e+00
1.900380372457779021e+00,1.855691356355058108e+00
1.900380372457779021e+00,1.855691356355058108e+00
1.902911935054000248e+00,1.858270156632619186e+00
1.904242615184085441e+00,1.859273076555636894e+00
1.909342027219186333e+00,1.864554586710333028e+00
1.909342027219186333e+00,1.864554586710333028e+00
1.915774555594214723e+00,1.871697122886407660e+00
1.915774555594214723e+00,1.871697122886407660e+00
1.923498248095654173e+00,1.880389686624974521e+00
1.923498248095654173e+00,1.880389686624974521e+00
1.923498248095654173e+00,1.880389686624974521e+00
1.923498248095654173e+00,1.880389686624974521e+00
1.939813847848376405e+00,1.898751938974747366e+00
1.949824219328724073e+00,1.906968005286069134e+00
1.953845658076855063e+00,1.911493899168089428e+00
1.977985857805645953e+00,1.932172404276432554e+00
1.977985857805645953e+00,1.932172404276432554e+00
1.987092129595117385e+00,1.940416362668925698e+00
1.992761926284594365e+00,1.947308352322942637e+00
2.015442859713626689e+00,1.967780333494530964e+00
2.032779082709990526e+00,1.988727850197088420e+00
2.067843849858806760e+00,2.019629364819245154e+00
2.067843849858806760e+00,2.019629364819245154e+00
2.094081424654499646e+00,2.042440758545828849e+00
2.104009705046919976e+00,2.053618699581739371e+00
2.104009705046919976e+00,2.053618699581739371e+00
2.104009705046919976e+00,2.053618699581739371e+00
2.104009705046919976e+00,2.053618699581739371e+00
2.104009705046919976e+00,2.053618699581739371e+00
2.104009705046919976e+00,2.053618699581739371e+00
2.104009705046919976e+00,2.053618699581739371e+00
2.115208585555536480e+00,2.064874511042876559e+00
2.123889998637909837e+00,2.076887382212916133e+00
2.123889998637909837e+00,2.076887382212916133e+00
2.170429245856961842e+00,2.121466069545284494e+00
2.170429245856961842e+00,2.121466069545284494e+00
2.171147603560124928e+00,2.122045288099012605e+00
2.171147603560124928e+00,2.122045288099012605e+00
2.205851061949948289e+00,2.162483002360214179e+00

==> img/data_circle/SameInitialPointCirc_Trajectory_ML_3.dat <==
5.000000000000000000e-01,5.000000000000000000e-01
5.600188435780805163e-01,5.134226100444840846e-01
6.457473097917050264e-01,5.473756261462007222e-01
7.864440943983188603e-01,6.234497192282202338e-01
9.688740044425393494e-01,7.629273218381319444e-01
1.175223659923447572e+00,9.796149129666986699e-01
1.337853509188656753e+00,1.163423856084050190e+00
1.337853509188656753e+00,1.163423856084050190e+00
1.439694930871519674e+00,1.274855399190700567e+00
1.451109540352590210e+00,1.286034228949275438e+00
1.462675779930921571e+00,1.296766220880130271e+00
1.462675779930921571e+00,1.296766220880130271e+00
1.475387629671121248e+00,1.307980641015787704e+00
1.490417258141314871e+00,1.319600415817864691e+00
1.515238932422134477e+00,1.337145301515995977e+00
1.522030414750258576e+00,1.341158478763281980e+00
1.522642033226797587e+00,1.341549782552349912e+00
1.522642033226797587e+00,1.341549782552349912e+00
1.546260234653724197e+00,1.354339670411027097e+00
1.546260234653724197e+00,1.354339670411027097e+00
1.553728650125333122e+00,1.358325525847804194e+00
1.555718188766200161e+00,1.359325086664736837e+00
1.555718188766200161e+00,1.359325086664736837e+00
1.555718188766200161e+00,1.359325086664736837e+00
1.555718188766200161e+00,1.359325086664736837e+00
1.575549341036863282e+00,1.370989264819863607e+00
1.583525874936596356e+00,1.375902354953871365e+00
1.613157853292104926e+00,1.393728093809810220e+00
1.613157853292104926e+00,1.393728093809810220e+00
1.613157853292104926e+00,1.393728093809810220e+00
1.625650523593322516e+00,1.400265538884137850e+00
1.625650523593322516e+00,1.400265538884137850e+00
1.625650523593322516e+00,1.400265538884137850e+00
1.650603355540388284e+00,1.412612958358050896e+00
1.658607705595397164e+00,1.416449758294884731e+00
1.686080390350256808e+00,1.428410615161615826e+00
1.702545480623606444e+00,1.434836252809011947e+00
1.704808803885851320e+00,1.435703133359302441e+00
1.707553845919377533e+00,1.436779398411542896e+00
1.738457323461785720e+00,1.447977463292602573e+00
1.738457323461785720e+00,1.447977463292602573e+00
1.758450022251648814e+00,1.455371042608890164e+00
1.774631030854805447e+00,1.462084832608074647e+00
1.774631030854805447e+00,1.462084832608074647e+00
1.780881794446212973e+00,1.464339447957245799e+00
1.780881794446212973e+00,1.464339447957245799e+00
1.817988866413158711e+00,1.479552603295724689e+00
1.846267044404220847e+00,1.492081322976168689e+00
1.846267044404220847e+00,1.492081322976168689e+00
1.849412267539737087e+00,1.493534515446094835e+00
1.900179403430249714e+00,1.519534079988251740e+00
1.904716012086719923e+00,1.521746153858635209e+00
1.916320445134807482e+00,1.527807983790380186e+00
1.916320445134807482e+00,1.527807983790380186e+00
1.923871189223795408e+00,1.531624936887793220e+00
1.979535376551210701e+00,1.556975417679054896e+00
1.979535376551210701e+00,1.556975417679054896e+00
2.022348879069175265e+00,1.578267221024789002e+00
2.030411319115592139e+00,1.582293471150251429e+00
2.030411319115592139e+00,1.582293471150251429e+00
2.030411319115592139e+00,1.582293471150251429e+00
2.055334310114727003e+00,1.594870645768245554e+00
2.105123784214213867e+00,1.617945664664194760e+00
2.140800305965442796e+00,1.633856885142694892e+00
2.143510851924383065e+00,1.635217881196630252e+00
2.143510851924383065e+00,1.635217881196630252e+00
2.143510851924383065e+00,1.635217881196630252e+00
2.143510851924383065e+00,1.635217881196630252e+00
2.143510851924383065e+00,1.635217881196630252e+00
2.143510851924383065e+00,1.635217881196630252e+00
2.181963295691164983e+00,1.655092492554634864e+00
2.181963295691164983e+00,1.655092492554634864e+00
2.181963295691164983e+00,1.655092492554634864e+00
2.181963295691164983e+00,1.655092492554634864e+00
2.229305192861598783e+00,1.681715778668865235e+00
2.229305192861598783e+00,1.681715778668865235e+00
2.229305192861598783e+00,1.681715778668865235e+00
2.229305192861598783e+00,1.681715778668865235e+00
2.229305192861598783e+00,1.681715778668865235e+00
2.235472442702858054e+00,1.685185824896917595e+00
2.235472442702858054e+00,1.685185824896917595e+00
2.235472442702858054e+00,1.685185824896917595e+00
2.235472442702858054e+00,1.685185824896917595e+00
2.235472442702858054e+00,1.685185824896917595e+00
2.236052344519114943e+00,1.685573235144762760e+00
2.243915411955247130e+00,1.691242182460330534e+00
2.246428039409329447e+00,1.693095119150262340e+00
2.246428039409329447e+00,1.693095119150262340e+00
2.246428039409329447e+00,1.693095119150262340e+00
2.246428039409329447e+00,1.693095119150262340e+00
2.246428039409329447e+00,1.693095119150262340e+00
2.266255009214307670e+00,1.705504778331886184e+00
2.281483271985970340e+00,1.715126904592341406e+00
2.301094803462739868e+00,1.728048599078708891e+00
2.301094803462739868e+00,1.728048599078708891e+00
2.301094803462739868e+00,1.728048599078708891e+00
2.301094803462739868e+00,1.728048599078708891e+00
2.325802109563018139e+00,1.743582969081924228e+00
2.350468731568327474e+00,1.758026951837953655e+00
2.351369820330820648e+00,1.758603130313910023e+00
2.351369820330820648e+00,1.758603130313910023e+00
2.351369820330820648e+00,1.758603130313910023e+00
2.364260085860689031e+00,1.768007758852292888e+00
2.384042608132831198e+00,1.781862925569540401e+00
2.384042608132831198e+00,1.781862925569540401e+00
2.409054216622570355e+00,1.799808113280206179e+00
2.409054216622570355e+00,1.799808113280206179e+00
2.409054216622570355e+00,1.799808113280206179e+00
2.417992990616175675e+00,1.804243093004323839e+00
2.417992990616175675e+00,1.804243093004323839e+00
2.421386872219789765e+00,1.806162118398776162e+00
2.421386872219789765e+00,1.806162118398776162e+00
2.425393690708792072e+00,1.808263125265898497e+00
2.425393690708792072e+00,1.808263125265898497e+00
2.439925170665423249e+00,1.816879176295478793e+00
2.439925170665423249e+00,1.816879176295478793e+00
2.468447087938046902e+00,1.834227719795482159e+00
2.497614190188211847e+00,1.852108523877320723e+00
2.497614190188211847e+00,1.852108523877320723e+00
2.501860425008619160e+00,1.854494207537738637e+00
2.512478940663954052e+00,1.859492512090235472e+00
2.512478940663954052e+00,1.859492512090235472e+00
2.512478940663954052e+00,1.859492512090235472e+00
2.517044644544342180e+00,1.861655653812237521e+00
2.523981185620712608e+00,1.865004357703035520e+00
2.523981185620712608e+00,1.865004357703035520e+00
2.523981185620712608e+00,1.865004357703035520e+00
2.523981185620712608e+00,1.865004357703035520e+00
2.547198833766389559e+00,1.877415950408708900e+00
2.547198833766389559e+00,1.877415950408708900e+00
2.574538269890490394e+00,1.890772706070606102e+00
2.574538269890490394e+00,1.890772706070606102e+00
2.595616753707658653e+00,1.899828430120365397e+00
2.602368760621283528e+00,1.902633757824575778e+00
2.602368760621283528e+00,1.902633757824575778e+00
2.602368760621283528e+00,1.902633757824575778e+00
2.616503114525690066e+00,1.908301727320911523e+00
2.618672304985485866e+00,1.909222345505739993e+00
2.638619048785132648e+00,1.917581280004579058e+00
2.640438577030001177e+00,1.918175448508494751e+00
2.673394513197800304e+00,1.929865844877158843e+00
2.673394513197800304e+00,1.929865844877158843e+00
2.682533143998577341e+00,1.932569753011678992e+00
2.682533143998577341e+00,1.932569753011678992e+00
2.682533143998577341e+00,1.932569753011678992e+00
2.708494066043459547e+00,1.938735666684561876e+00
2.708494066043459547e+00,1.938735666684561876e+00
2.708494066043459547e+00,1.938735666684561876e+00
2.708494066043459547e+00,1.938735666684561876e+00
2.749434812242778303e+00,1.948759955656393705e+00
2.764540973186510264e+00,1.952389238314242048e+00
2.764540973186510264e+00,1.952389238314242048e+00
2.764540973186510264e+00,1.952389238314242048e+00
2.764540973186510264e+00,1.952389238314242048e+00
2.764540973186510264e+00,1.952389238314242048e+00
2.803995279675408181e+00,1.961296086372157355e+00
2.832971826671213389e+00,1.966953329667921135e+00
2.837614835969904714e+00,1.967938947981493936e+00
2.864378155742751453e+00,1.974301804881785971e+00
2.864378155742751453e+00,1.974301804881785971e+00
2.864378155742751453e+00,1.974301804881785971e+00
2.878046611140541167e+00,1.976095777011264376e+00
2.878046611140541167e+00,1.976095777011264376e+00
2.878046611140541167e+00,1.976095777011264376e+00
2.878046611140541167e+00,1.976095777011264376e+00
2.878046611140541167e+00,1.976095777011264376e+00
2.878046611140541167e+00,1.976095777011264376e+00
2.882372577695963223e+00,1.976284613127802459e+00
2.882372577695963223e+00,1.976284613127802459e+00
2.904885695921624045e+00,1.977138459732079134e+00
2.919689869702672080e+00,1.978358481973636396e+00
2.947870071034291328e+00,1.980606726891527281e+00
2.971033029908829448e+00,1.983810448839689489e+00
3.016483839827010183e+00,1.990973595441139832e+00
3.016483839827010183e+00,1.990973595441139832e+00
3.016483839827010183e+00,1.990973595441139832e+00
3.016681144614319354e+00,1.990999330744245288e+00
3.039353906955932327e+00,1.993965612040700330e+00
3.039353906955932327e+00,1.993965612040700330e+00
3.039353906955932327e+00,1.993965612040700330e+00
3.039353906955932327e+00,1.993965612040700330e+00
3.062073932175892743e+00,1.997536848771179097e+00
3.062073932175892743e+00,1.997536848771179097e+00
3.062477041925041998e+00,1.997603203130922100e+00
3.074425008657067693e+00,1.999543920148583176e+00
3.074425008657067693e+00,1.999543920148583176e+00
3.074425008657067693e+00,1.999543920148583176e+00
3.074425008657067693e+00,1.999543920148583176e+00
3.074425008657067693e+00,1.999543920148583176e+00
3.074425008657067693e+00,1.999543920148583176e+00
3.074425008657067693e+00,1.999543920148583176e+00
3.086959634513400275e+00,2.001366272162111049e+00
3.086959634513400275e+00,2.001366272162111049e+00
3.086959634513400275e+00,2.001366272162111049e+00
3.100310098836018380e+00,2.003510769835126659e+00
3.122171387402745690e+00,2.006221627882692093e+00
3.122171387402745690e+00,2.006221627882692093e+00
3.122171387402745690e+00,2.006221627882692093e+00
3.122171387402745690e+00,2.006221627882692093e+00
3.137370037434154657e+00,2.007877885884064018e+00
3.137370037434154657e+00,2.007877885884064018e+00
3.178749102208109800e+00,2.013736120248466044e+00
3.192701822470495276e+00,2.015827285118092060e+00
3.193509029440408042e+00,2.015945216219713565e+00
3.221845506968052053e+00,2.020139035754238588e+00
3.221845506968052053e+00,2.020139035754238588e+00
3.221845506968052053e+00,2.020139035754238588e+00
3.228365855916829119e+00,2.021258434001347304e+00
3.234055499887081186e+00,2.022232195050849946e+00
3.265871199814140535e+00,2.026759475584137160e+00
3.265871199814140535e+00,2.026759475584137160e+00
3.270764758308814635e+00,2.027395696519231016e+00
3.270764758308814635e+00,2.027395696519231016e+00
3.304615148224978149e+00,2.033236678165018851e+00
3.307736697536963977e+00,2.033815223970168340e+00
3.321626869151901307e+00,2.036434848831407241e+00
3.352367599309847179e+00,2.042011453454489089e+00
3.352367599309847179e+00,2.042011453454489089e+00
3.374366307149518018e+00,2.045939807528021070e+00
3.374366307149518018e+00,2.045939807528021070e+00
3.379723239063324058e+00,2.047125181559124041e+00
3.407626248361860455e+00,2.052560623582960542e+00
3.407626248361860455e+00,2.052560623582960542e+00
3.407626248361860455e+00,2.052560623582960542e+00
3.407626248361860455e+00,2.052560623582960542e+00
3.407626248361860455e+00,2.052560623582960542e+00
3.426701592134580476e+00,2.057964999498220315e+00
3.426701592134580476e+00,2.057964999498220315e+00
3.426701592134580476e+00,2.057964999498220315e+00
3.426701592134580476e+00,2.057964999498220315e+00
3.435127235361205233e+00,2.060484495675557692e+00
3.435127235361205233e+00,2.060484495675557692e+00
3.435127235361205233e+00,2.060484495675557692e+00
3.445862772302864308e+00,2.063680957512017855e+00
3.459329234297693123e+00,2.067720048178671277e+00
3.459329234297693123e+00,2.067720048178671277e+00
3.474298048393017257e+00,2.072422701116804156e+00
3.474298048393017257e+00,2.072422701116804156e+00
3.474298048393017257e+00,2.072422701116804156e+00
3.487008161226049285e+00,2.077070885927528643e+00
3.487008161226049285e+00,2.077070885927528643e+00
3.489991176616619839e+00,2.078299296852605949e+00
3.489991176616619839e+00,2.078299296852605949e+00
3.504983456930260477e+00,2.085091280898902610e+00
3.504983456930260477e+00,2.085091280898902610e+00
3.504983456930260477e+00,2.085091280898902610e+00
3.506217086607153810e+00,2.085600715879958322e+00
3.506217086607153810e+00,2.085600715879958322e+00
3.510023369603667565e+00,2.087466909612237131e+00
3.510023369603667565e+00,2.087466909612237131e+00
3.524634560466595623e+00,2.096663716422841883e+00
3.524634560466595623e+00,2.096663716422841883e+00
3.524634560466595623e+00,2.096663716422841883e+00
3.524634560466595623e+00,2.096663716422841883e+00
3.524634560466595623e+00,2.096663716422841883e+00
3.524634560466595623e+00,2.096663716422841883e+00
3.524634560466595623e+00,2.096663716422841883e+00
3.532372444220314378e+00,2.103907179722412923e+00
3.561609915980580965e+00,2.131628167849291877e+00
3.561609915980580965e+00,2.131628167849291877e+00
3.561609915980580965e+00,2.131628167849291877e+00
3.582746370942357039e+00,2.152165971691367918e+00
3.582746370942357039e+00,2.152165971691367918e+00
3.582746370942357039e+00,2.152165971691367918e+00
3.582746370942357039e+00,2.152165971691367918e+00
3.582746370942357039e+00,2.152165971691367918e+00
3.582746370942357039e+00,2.152165971691367918e+00
3.589779751398845864e+00,2.159427876882369368e+00
3.589779751398845864e+00,2.159427876882369368e+00
3.589779751398845864e+00,2.159427876882369368e+00
3.613833593527452592e+00,2.184392396443526785e+00
3.653494126266828346e+00,2.226753186572072440e+00
3.657041508131664287e+00,2.230511625573253109e+00
3.682709981544713074e+00,2.258897868557111721e+00
3.721739065012344749e+00,2.305241576509112988e+00
3.764927167359429561e+00,2.354729292061760848e+00
3.788689583049394294e+00,2.381718204799444294e+00
3.817849707424393557e+00,2.418994108604576532e+00
3.845534808802227200e+00,2.458546935524935861e+00
3.895233265617535245e+00,2.534676475612457125e+00
3.919820375968299686e+00,2.574558062808672609e+00
3.994133566378375466e+00,2.704023298453204216e+00
4.066357116329116117e+00,2.846591696983621578e+00
4.121288145169228478e+00,2.953119155103642868e+00
4.167501194989166713e+00,3.069510046155598193e+00
4.251272749103439885e+00,3.229182529110170563e+00
4.309395807094209552e+00,3.364835551145599624e+00
4.369630567427273071e+00,3.530849463098329810e+00
4.440697667254051240e+00,3.666813134805126939e+00
4.524197757746164505e+00,3.847797853515398714e+00
4.572048598561434751e+00,3.983312006265747218e+00
4.620852722677605051e+00,4.106789225085871742e+00
4.652873353878542950e+00,4.184674252088395718e+00
4.687510760995301062e+00,4.257952640771689445e+00
4.711471357039980212e+00,4.320125375544336954e+00
4.751249543879158210e+00,4.423218068609227949e+00
4.793576938713401070e+00,4.533716566590592301e+00
4.830277233066263776e+00,4.634162257223335857e+00
4.864177478686715794e+00,4.726836226248919637e+00
4.879532965033438252e+00,4.770070604641929890e+00
4.902294055204365897e+00,4.841006654837314294e+00

==> img/data_ellipse/SameInitialPointEllip_Trajectory_Ags_1.dat <==
5.000000000000000000e-01,5.000000000000000000e-01
5.000000000000000000e-01,5.000000000000000000e-01
5.218135772385077420e-01,5.003680290562065869e-01
5.218135772385077420e-01,5.003680290562065869e-01
5.438687474607950545e-01,5.034774974663729363e-01
5.438687474607950545e-01,5.034774974663729363e-01
5.594843711730052016e-01,5.070496065256521190e-01
5.594843711730052016e-01,5.070496065256521190e-01
5.594843711730052016e-01,5.070496065256521190e-01
5.594843711730052016e-01,5.070496065256521190e-01
5.594843711730052016e-01,5.070496065256521190e-01
6.094717818855195368e-01,5.219532061849296856e-01
6.094717818855195368e-01,5.219532061849296856e-01
6.094717818855195368e-01,5.219532061849296856e-01
6.094717818855195368e-01,5.219532061849296856e-01
6.094717818855195368e-01,5.219532061849296856e-01
6.109168674819716038e-01,5.225242649677265261e-01
6.437529092440084089e-01,5.362640092766890465e-01
6.437529092440084089e-01,5.362640092766890465e-01
6.437529092440084089e-01,5.362640092766890465e-01
7.091983359118941843e-01,5.616950040721593318e-01
7.091983359118941843e-01,5.616950040721593318e-01
7.091983359118941843e-01,5.616950040721593318e-01
7.091983359118941843e-01,5.616950040721593318e-01
7.195352518445304879e-01,5.651783939444302574e-01
7.195352518445304879e-01,5.651783939444302574e-01
7.195352518445304879e-01,5.651783939444302574e-01
7.195352518445304879e-01,5.651783939444302574e-01
7.195352518445304879e-01,5.651783939444302574e-01
7.303591742307669055e-01,5.696538967378118601e-01
7.534052541891448351e-01,5.790944102620311229e-01
7.929394657869488494e-01,5.956295538092141184e-01
7.929394657869488494e-01,5.956295538092141184e-01
8.184136899905445350e-01,6.061289111566233734e-01
8.424397086834437554e-01,6.166011787920928633e-01
8.424397086834437554e-01,6.166011787920928633e-01
8.424397086834437554e-01,6.166011787920928633e-01
8.424397086834437554e-01,6.166011787920928633e-01
8.424397086834437554e-01,6.166011787920928633e-01
8.424397086834437554e-01,6.166011787920928633e-01
8.424397086834437554e-01,6.166011787920928633e-01
8.424397086834437554e-01,6.166011787920928633e-01
8.424397086834437554e-01,6.166011787920928633e-01
8.478687826815199946e-01,6.183043579606279927e-01
8.478687826815199946e-01,6.183043579606279927e-01
8.478687826815199946e-01,6.183043579606279927e-01
8.581087476214097620e-01,6.212286464223959470e-01
8.803840774005537995e-01,6.276073254801401990e-01
8.803840774005537995e-01,6.276073254801401990e-01
8.962940003915566001e-01,6.318831938413053129e-01
8.962940003915566001e-01,6.318831938413053129e-01
9.273902990919975498e-01,6.415914344958821847e-01
9.411761139153745903e-01,6.469265624238964563e-01
9.718619011660483142e-01,6.586940288943002875e-01
9.812263116172040833e-01,6.626040293067577691e-01
9.812263116172040833e-01,6.626040293067577691e-01
9.940797055208507871e-01,6.690157399470155752e-01
9.990440068138077834e-01,6.716603194616779238e-01
9.990440068138077834e-01,6.716603194616779238e-01
1.006117555658862850e+00,6.759521761466160683e-01
1.006117555658862850e+00,6.759521761466160683e-01
1.006117555658862850e+00,6.759521761466160683e-01
1.006117555658862850e+00,6.759521761466160683e-01
1.006117555658862850e+00,6.759521761466160683e-01
1.006117555658862850e+00,6.759521761466160683e-01
1.026401980734512165e+00,6.874595195776734835e-01
1.059619987370733485e+00,7.073567686175907809e-01
1.062506156187266626e+00,7.091532905202294623e-01
1.074970417485629826e+00,7.171298406276854775e-01
1.074970417485629826e+00,7.171298406276854775e-01
1.101286099898395987e+00,7.349386064213747627e-01
1.101286099898395987e+00,7.349386064213747627e-01
1.101286099898395987e+00,7.349386064213747627e-01
1.101286099898395987e+00,7.349386064213747627e-01
1.101286099898395987e+00,7.349386064213747627e-01
1.127184049418732181e+00,7.536322594529774044e-01
1.131163989729741415e+00,7.566397580486375896e-01
1.132040775320801496e+00,7.573244150625000337e-01
1.133930100156154142e+00,7.587517388118880657e-01
1.170132989692777237e+00,7.874686879703107767e-01
1.181949237182481349e+00,7.970490864868632341e-01
1.181949237182481349e+00,7.970490864868632341e-01
1.181949237182481349e+00,7.970490864868632341e-01
1.181949237182481349e+00,7.970490864868632341e-01
1.191007587453299044e+00,8.053176562793744608e-01
1.191007587453299044e+00,8.053176562793744608e-01
1.198546368699867415e+00,8.133984701053402766e-01
1.220154546004750928e+00,8.359812320006667630e-01
1.239018965832643149e+00,8.585485182980319152e-01
1.263397455149430915e+00,8.992934853962099018e-01
1.263397455149430915e+00,8.992934853962099018e-01
1.272549180946608294e+00,9.392748292438684032e-01
1.273343853563060124e+00,9.509528750491219595e-01
1.273343853563060124e+00,9.509528750491219595e-01
1.273343853563060124e+00,9.509528750491219595e-01
1.268365659774819409e+00,9.864478246634599268e-01
1.268365659774819409e+00,9.864478246634599268e-01
1.268365659774819409e+00,9.864478246634599268e-01
1.265564403355676104e+00,1.000222705195940698e+00
1.265564403355676104e+00,1.000222705195940698e+00
1.262387809460824739e+00,1.014490004238285836e+00
1.251670734891597192e+00,1.083165529568387075e+00
1.251670734891597192e+00,1.083165529568387075e+00
1.247776341616601004e+00,1.100738941094131507e+00
1.241134761977575884e+00,1.130228418636969101e+00
1.237985040443124962e+00,1.144675148607279258e+00
1.237985040443124962e+00,1.144675148607279258e+00
1.237985040443124962e+00,1.144675148607279258e+00
1.234656419494330359e+00,1.158994329925466582e+00
1.233072796894356671e+00,1.166693300323030646e+00
1.233072796894356671e+00,1.166693300323030646e+00
1.227193043697841102e+00,1.191014760376202020e+00
1.227022560327756251e+00,1.191818693266714302e+00
1.227022560327756251e+00,1.191818693266714302e+00
1.220575549562541218e+00,1.221015037965911709e+00
1.212594728338281858e+00,1.256570632892070938e+00
1.212594728338281858e+00,1.256570632892070938e+00
1.212594728338281858e+00,1.256570632892070938e+00
1.203841617309480583e+00,1.298845191461181159e+00
1.203323838565222070e+00,1.300850705702262688e+00
1.201342498316589236e+00,1.310252625950554917e+00
1.201342498316589236e+00,1.310252625950554917e+00
1.201342498316589236e+00,1.310252625950554917e+00
1.198509423209802138e+00,1.322552194942679282e+00
1.198509423209802138e+00,1.322552194942679282e+00
1.191199305150924870e+00,1.352024571758654314e+00
1.191199305150924870e+00,1.352024571758654314e+00
1.187088308157902450e+00,1.372722461400086580e+00
1.187088308157902450e+00,1.372722461400086580e+00
1.187088308157902450e+00,1.372722461400086580e+00
1.187088308157902450e+00,1.372722461400086580e+00
1.185437765153760425e+00,1.380435630756527754e+00
1.181613330333427747e+00,1.395865739340911071e+00
1.181613330333427747e+00,1.395865739340911071e+00
1.177883454341176028e+00,1.413688625857091319e+00
1.171455544560203066e+00,1.440520960846247700e+00
1.169674920023431097e+00,1.448166984268729252e+00
1.169674920023431097e+00,1.448166984268729252e+00
1.169151783629721608e+00,1.450345546591816692e+00
1.166911663749283345e+00,1.459760939503492061e+00
1.161973481709029254e+00,1.479971538662922637e+00
1.155083518642175733e+00,1.518122930354225408e+00
1.152458529465230308e+00,1.528800008159594714e+00
1.143591406973718971e+00,1.565756851540197614e+00
1.143591406973718971e+00,1.565756851540197614e+00
1.143591406973718971e+00,1.565756851540197614e+00
1.128098802924461408e+00,1.625304260277893098e+00
1.128098802924461408e+00,1.625304260277893098e+00
1.111893525065881683e+00,1.681665817929537621e+00
1.108756380367934558e+00,1.696343427297433371e+00
1.107044676315960485e+00,1.703703076359229796e+00
1.104833394321864226e+00,1.713144994528412290e+00
1.104833394321864226e+00,1.713144994528412290e+00
1.104833394321864226e+00,1.713144994528412290e+00
1.102053831466132783e+00,1.724280310296668839e+00
1.097385564032262728e+00,1.743998933942149998e+00
1.095627027599565650e+00,1.750864716862503334e+00
1.087783961202755556e+00,1.782393514949065949e+00
1.086523428397565105e+00,1.789410474827074493e+00
1.086523428397565105e+00,1.789410474827074493e+00
1.078656476111573337e+00,1.833974436319036228e+00
1.078656476111573337e+00,1.833974436319036228e+00
1.074994320417212990e+00,1.848801418674777652e+00
1.074994320417212990e+00,1.848801418674777652e+00
1.071458233289464212e+00,1.862481239493410712e+00
1.069312394049188653e+00,1.874804189337282434e+00
1.069312394049188653e+00,1.874804189337282434e+00
1.069312394049188653e+00,1.874804189337282434e+00
1.069312394049188653e+00,1.874804189337282434e+00
1.065370839805128478e+00,1.893756359107052978e+00
1.065370839805128478e+00,1.893756359107052978e+00
1.061319342782564012e+00,1.908571957405756692e+00
1.058501219766108337e+00,1.922749341582415283e+00
1.058501219766108337e+00,1.922749341582415283e+00
1.058501219766108337e+00,1.922749341582415283e+00
1.058501219766108337e+00,1.922749341582415283e+00
1.058501219766108337e+00,1.922749341582415283e+00
1.058501219766108337e+00,1.922749341582415283e+00
1.058501219766108337e+00,1.922749341582415283e+00
1.055502027427011047e+00,1.937569373199650391e+00
1.051303224474391174e+00,1.957222339874477912e+00
1.051303224474391174e+00,1.957222339874477912e+00
1.044609584071164665e+00,2.002661832126328534e+00
1.044609584071164665e+00,2.002661832126328534e+00
1.039998544339370445e+00,2.022180082669539303e+00
1.029682350490699561e+00,2.073797336729813701e+00
1.029682350490699561e+00,2.073797336729813701e+00
1.022748460135675552e+00,2.106211189156740105e+00
1.021327309939813022e+00,2.113865422429959562e+00
1.018514320293298470e+00,2.126231071197920652e+00
1.018514320293298470e+00,2.126231071197920652e+00
1.018514320293298470e+00,2.126231071197920652e+00
1.018514320293298470e+00,2.126231071197920652e+00
1.017787629876216293e+00,2.129590678384651437e+00
1.017787629876216293e+00,2.129590678384651437e+00
1.017787629876216293e+00,2.129590678384651437e+00
1.017787629876216293e+00,2.129590678384651437e+00
1.017047004719552117e+00,2.133528110961437019e+00
1.017047004719552117e+00,2.133528110961437019e+00
1.016076638561185685e+00,2.137402279757265600e+00
1.016076638561185685e+00,2.137402279757265600e+00
1.016076638561185685e+00,2.137402279757265600e+00
1.016076638561185685e+00,2.137402279757265600e+00
1.011286872423045713e+00,2.165309428781800438e+00
1.011286872423045713e+00,2.165309428781800438e+00
1.011286872423045713e+00,2.165309428781800438e+00
1.006428045373585878e+00,2.197839990185421755e+00
1.006428045373585878e+00,2.197839990185421755e+00
1.005620253462268465e+00,2.201232250250329869e+00
9.961921944078463431e-01,2.246655696666426394e+00
9.961921944078463431e-01,2.246655696666426394e+00
9.961921944078463431e-01,2.246655696666426394e+00
9.925659577143346457e-01,2.264485107473775294e+00
9.925106256115897585e-01,2.264731845887258732e+00
9.890873118109045903e-01,2.284567081325618698e+00
9.873313780155971164e-01,2.293056640259148349e+00
9.873313780155971164e-01,2.293056640259148349e+00
9.873313780155971164e-01,2.293056640259148349e+00
9.848995995931845160e-01,2.306934193081788820e+00
9.848995995931845160e-01,2.306934193081788820e+00
9.848995995931845160e-01,2.306934193081788820e+00
9.848995995931845160e-01,2.306934193081788820e+00
9.848995995931845160e-01,2.306934193081788820e+00
9.848995995931845160e-01,2.306934193081788820e+00
9.848995995931845160e-01,2.306934193081788820e+00
9.844509813138423437e-01,2.309465967932794239e+00
9.832172905416088904e-01,2.316363878270190746e+00
9.832172905416088904e-01,2.316363878270190746e+00
9.832172905416088904e-01,2.316363878270190746e+00
9.754415666358899895e-01,2.353047947493554837e+00
9.732117549513279453e-01,2.364363019606830374e+00
9.712545406888917210e-01,2.373690617311629225e+00
9.712545406888917210e-01,2.373690617311629225e+00
9.712545406888917210e-01,2.373690617311629225e+00
9.710834711832110333e-01,2.374656203584909253e+00
9.709131973932402238e-01,2.375704737964083435e+00
9.663973805169560061e-01,2.403093066487566709e+00
9.660709531926773286e-01,2.404753504566254030e+00
9.660709531926773286e-01,2.404753504566254030e+00
9.660709531926773286e-01,2.404753504566254030e+00
9.660709531926773286e-01,2.404753504566254030e+00
9.599295254014561518e-01,2.437267461993103179e+00
9.570815871663671537e-01,2.453181215436531115e+00
9.522876732217442353e-01,2.480405366368897191e+00
9.522876732217442353e-01,2.480405366368897191e+00
9.522876732217442353e-01,2.480405366368897191e+00
9.476251979988170593e-01,2.502938571445131544e+00
9.407951279922334153e-01,2.541443215757561269e+00
9.407951279922334153e-01,2.541443215757561269e+00
9.407951279922334153e-01,2.541443215757561269e+00
9.385887272881434651e-01,2.555632860604352796e+00
9.385887272881434651e-01,2.555632860604352796e+00
9.385887272881434651e-01,2.555632860604352796e+00
9.358641154627737047e-01,2.577435909568989825e+00
9.358641154627737047e-01,2.577435909568989825e+00
9.328672277592453543e-01,2.595021485143475193e+00
9.328672277592453543e-01,2.595021485143475193e+00
9.328672277592453543e-01,2.595021485143475193e+00
9.305946133891692673e-01,2.608656615592284567e+00
9.305946133891692673e-01,2.608656615592284567e+00
9.305946133891692673e-01,2.608656615592284567e+00
9.293861516763067820e-01,2.614736211331456506e+00
9.293861516763067820e-01,2.614736211331456506e+00
9.291151639247547944e-01,2.616489338516578389e+00
9.268629668519582365e-01,2.634923189252375231e+00
9.268629668519582365e-01,2.634923189252375231e+00
9.266849516565285327e-01,2.636132142490904329e+00
9.262527171763393907e-01,2.639020012467585552e+00
9.211595466947891664e-01,2.673299559508306000e+00
9.182489023765315617e-01,2.693176766119924626e+00
9.182489023765315617e-01,2.693176766119924626e+00
9.182489023765315617e-01,2.693176766119924626e+00
9.181789010828694808e-01,2.693735355420294741e+00
9.088831156701832059e-01,2.749338055356122190e+00
9.076943049207291114e-01,2.760475532516003305e+00
9.059932464750252157e-01,2.773803100755178441e+00
9.059932464750252157e-01,2.773803100755178441e+00
9.042660739856301921e-01,2.787623799099594013e+00
9.042660739856301921e-01,2.787623799099594013e+00
8.990036364112976575e-01,2.819909061485774693e+00
8.988924144131574812e-01,2.820979667558430215e+00
8.988924144131574812e-01,2.820979667558430215e+00
8.987829663137956171e-01,2.821716917792949086e+00
8.959674035414715298e-01,2.842106864365427477e+00
8.959534309087494597e-01,2.842212037489651788e+00
8.959534309087494597e-01,2.842212037489651788e+00
8.957454431525085914e-01,2.843665901229966764e+00
8.957454431525085914e-01,2.843665901229966764e+00
8.957454431525085914e-01,2.843665901229966764e+00
8.882168376404295795e-01,2.888012143546078825e+00
8.882168376404295795e-01,2.888012143546078825e+00
8.880321466109530881e-01,2.889565905248856037e+00
8.875778467662400750e-01,2.894558284953967053e+00
8.851285410811315923e-01,2.935264028255662350e+00
8.846172683137879522e-01,2.941744173452293776e+00
8.826274951664062618e-01,2.955880786491604795e+00
8.777928449023474355e-01,3.001234399819420418e+00
8.777928449023474355e-01,3.001234399819420418e+00
8.777928449023474355e-01,3.001234399819420418e+00
8.777928449023474355e-01,3.001234399819420418e+00
8.777928449023474355e-01,3.001234399819420418e+00
8.777928449023474355e-01,3.001234399819420418e+00
8.777928449023474355e-01,3.001234399819420418e+00
8.777928449023474355e-01,3.001234399819420418e+00
8.777928449023474355e-01,3.001234399819420418e+00
8.750197567533448684e-01,3.031298883128254573e+00
8.750197567533448684e-01,3.031298883128254573e+00
8.728522182711998534e-01,3.059916942417749919e+00
8.713672627302339047e-01,3.076385475629587862e+00
8.713672627302339047e-01,3.076385475629587862e+00
8.713099317952318623e-01,3.076910570131921929e+00
8.713099317952318623e-01,3.076910570131921929e+00
8.713099317952318623e-01,3.076910570131921929e+00
8.713099317952318623e-01,3.076910570131921929e+00
8.713099317952318623e-01,3.076910570131921929e+00
8.713099317952318623e-01,3.076910570131921929e+00
8.686062991803401578e-01,3.115094732374316777e+00
8.686062991803401578e-01,3.115094732374316777e+00
8.686062991803401578e-01,3.115094732374316777e+00
8.686062991803401578e-01,3.115094732374316777e+00
8.686062991803401578e-01,3.115094732374316777e+00
8.686062991803401578e-01,3.115094732374316777e+00
8.686062991803401578e-01,3.115094732374316777e+00
8.685209701022041928e-01,3.117177376145681134e+00
8.674838995575672174e-01,3.129652795709648050e+00
8.666591283226952047e-01,3.142521469735480188e+00
8.666591283226952047e-01,3.142521469735480188e+00
8.656852099885938845e-01,3.150540420833896071e+00
8.632604054185811782e-01,3.173758440320139762e+00
8.625851163650511966e-01,3.183356269125768190e+00
8.601102281791671578e-01,3.207363021250583479e+00
8.599134328038675612e-01,3.210107638925735252e+00
8.599134328038675612e-01,3.210107638925735252e+00
8.579349697856802903e-01,3.229783579816037253e+00
8.579349697856802903e-01,3.229783579816037253e+00
8.579349697856802903e-01,3.229783579816037253e+00
8.579349697856802903e-01,3.229783579816037253e+00
8.579349697856802903e-01,3.229783579816037253e+00
8.575485170128067658e-01,3.237142687188391488e+00
8.565876213395342553e-01,3.251537967608676194e+00
8.565876213395342553e-01,3.251537967608676194e+00
8.557347974297160320e-01,3.277004716805780760e+00
8.550802776459217602e-01,3.294806174380692010e+00
8.550802776459217602e-01,3.294806174380692010e+00
8.550802776459217602e-01,3.294806174380692010e+00
8.550802776459217602e-01,3.294806174380692010e+00
8.549380084114805989e-01,3.296294543994463755e+00
8.549380084114805989e-01,3.296294543994463755e+00
8.549380084114805989e-01,3.296294543994463755e+00
8.549380084114805989e-01,3.296294543994463755e+00
8.549380084114805989e-01,3.296294543994463755e+00
8.549380084114805989e-01,3.296294543994463755e+00
8.549380084114805989e-01,3.296294543994463755e+00
8.532092136467185339e-01,3.329070235840489111e+00
8.521676594689558959e-01,3.340269452176504839e+00
8.521676594689558959e-01,3.340269452176504839e+00
8.511964970162038124e-01,3.354100461176089620e+00
8.511964970162038124e-01,3.354100461176089620e+00
8.511964970162038124e-01,3.354100461176089620e+00
8.509846161869418779e-01,3.359063796823725134e+00
8.509846161869418779e-01,3.359063796823725134e+00
8.491041487803504539e-01,3.380957050163960975e+00
8.483944399236031941e-01,3.392226346330607267e+00
8.483944399236031941e-01,3.392226346330607267e+00
8.483944399236031941e-01,3.392226346330607267e+00
8.483944399236031941e-01,3.392226346330607267e+00
8.480680494418425530e-01,3.400038898422200084e+00
8.479584305435423630e-01,3.401738562413550770e+00
8.477928383484412134e-01,3.406488727922014181e+00
8.469231304844835329e-01,3.416183122362595803e+00
8.469231304844835329e-01,3.416183122362595803e+00
8.469231304844835329e-01,3.416183122362595803e+00
8.468709073092042239e-01,3.442347673152950982e+00
8.455091064162578718e-01,3.462597690109429305e+00
8.455091064162578718e-01,3.462597690109429305e+00
8.443654806849395511e-01,3.487715337177080155e+00
8.445205371596746780e-01,3.495783760323142086e+00
8.445205371596746780e-01,3.495783760323142086e+00
8.445205371596746780e-01,3.495783760323142086e+00
8.430823053410514412e-01,3.516121161253466187e+00
8.430823053410514412e-01,3.516121161253466187e+00
8.417124803731476090e-01,3.536054533407987144e+00
8.408362294055166108e-01,3.569698608248161431e+00
8.409304873932956781e-01,3.575870015395234081e+00
8.406319719658542633e-01,3.589339005054076992e+00
8.390028472218011846e-01,3.623108027233441497e+00
8.387992196232705311e-01,3.626471924157161908e+00
8.387992196232705311e-01,3.626471924157161908e+00
8.385278707189418590e-01,3.650780498522633533e+00
8.390897618450747775e-01,3.672459753753156697e+00
8.389979154833802077e-01,3.681050884326825479e+00
8.389979154833802077e-01,3.681050884326825479e+00
8.389979154833802077e-01,3.681050884326825479e+00
8.379182865284677817e-01,3.703573824197758046e+00
8.374613076049319815e-01,3.714673117870459507e+00
8.371449414170138992e-01,3.737520484462744097e+00
8.369603179292223194e-01,3.745365568951512625e+00
8.368354375421349634e-01,3.757822667998278909e+00
8.368354375421349634e-01,3.757822667998278909e+00
8.368354375421349634e-01,3.757822667998278909e+00
8.368354375421349634e-01,3.757822667998278909e+00
8.367527204542454244e-01,3.767348917655471752e+00
8.365232148490289177e-01,3.783640498726362544e+00
8.351249322917471130e-01,3.834931203585165260e+00
8.351249322917471130e-01,3.834931203585165260e+00
8.353055842027657940e-01,3.838295755036167378e+00
8.353055842027657940e-01,3.838295755036167378e+00
8.353055842027657940e-01,3.838295755036167378e+00
8.355997466009701391e-01,3.846530123761953135e+00
8.359109985003326804e-01,3.881738953628868671e+00
8.359109985003326804e-01,3.881738953628868671e+00
8.359109985003326804e-01,3.881738953628868671e+00
8.359109985003326804e-01,3.881738953628868671e+00
8.359016374773771130e-01,3.884102157460138649e+00
8.359016374773771130e-01,3.884102157460138649e+00
8.359385317760608114e-01,3.886758021581440126e+00
8.359605368192234431e-01,3.888759442983171777e+00
8.359605368192234431e-01,3.888759442983171777e+00
8.359677166371040080e-01,3.889979401579617857e+00
8.359613323933241524e-01,3.909016992354871434e+00
8.359613323933241524e-01,3.909016992354871434e+00
8.378563284260813759e-01,3.936454658426725040e+00
8.380131160221843123e-01,3.938634362638113728e+00
8.380131160221843123e-01,3.938634362638113728e+00
8.386188658186054523e-01,3.956292702623187996e+00
8.387112787203271358e-01,3.957897947360179192e+00
8.387990734983870045e-01,3.958896982371006512e+00
8.387990734983870045e-01,3.958896982371006512e+00
8.405097297992228933e-01,3.978700136825890965e+00
8.426671817609827642e-01,3.996460849075392119e+00
8.472480335975213217e-01,4.035830288147389311e+00
8.472480335975213217e-01,4.035830288147389311e+00
8.482765895701672720e-01,4.050551130260903854e+00
8.510923673310136772e-01,4.086591897739219270e+00
8.510923673310136772e-01,4.086591897739219270e+00
8.540244061254116392e-01,4.112185547821404441e+00
8.540244061254116392e-01,4.112185547821404441e+00
8.552022387296417394e-01,4.131081984808188778e+00
8.555093311247335963e-01,4.134833132770603825e+00
8.594364062542235727e-01,4.175496671327951326e+00
8.594364062542235727e-01,4.175496671327951326e+00
8.644631479818924991e-01,4.211686071604175297e+00
8.644631479818924991e-01,4.211686071604175297e+00
8.699244112796511441e-01,4.248591962409443923e+00
8.699244112796511441e-01,4.248591962409443923e+00
8.699244112796511441e-01,4.248591962409443923e+00
8.699244112796511441e-01,4.248591962409443923e+00
8.699244112796511441e-01,4.248591962409443923e+00
8.699244112796511441e-01,4.248591962409443923e+00
8.746970933459690123e-01,4.275507960687131792e+00
8.789821284185328487e-01,4.298222245202447667e+00
8.789821284185328487e-01,4.298222245202447667e+00
8.789821284185328487e-01,4.298222245202447667e+00
8.907125214008226877e-01,4.343303308016031927e+00
8.920177301467265840e-01,4.348099891280679863e+00
8.920177301467265840e-01,4.348099891280679863e+00
8.924172641141665530e-01,4.349780289750992956e+00
8.938690354721495757e-01,4.355586301812848227e+00
8.938690354721495757e-01,4.355586301812848227e+00
8.938690354721495757e-01,4.355586301812848227e+00
9.002632611703145216e-01,4.382365069384548839e+00
9.054544897812338844e-01,4.401807420294132633e+00
9.054544897812338844e-01,4.401807420294132633e+00
9.106471523773145282e-01,4.420608441661213917e+00
9.124315398328983751e-01,4.426197277754286397e+00
9.187010862792303056e-01,4.444450771049514692e+00
9.197798441961598792e-01,4.447328870699042369e+00
9.197798441961598792e-01,4.447328870699042369e+00
9.197798441961598792e-01,4.447328870699042369e+00
9.283229092415110628e-01,4.468907432112021461e+00
9.283229092415110628e-01,4.468907432112021461e+00
9.283229092415110628e-01,4.468907432112021461e+00
9.283229092415110628e-01,4.468907432112021461e+00
9.320202618900661484e-01,4.480878611685692903e+00
9.397327491432795332e-01,4.506998157490586188e+00
9.397327491432795332e-01,4.506998157490586188e+00
9.397327491432795332e-01,4.506998157490586188e+00
9.397327491432795332e-01,4.506998157490586188e+00
9.451037151538687064e-01,4.522090637152108350e+00
9.484655056481090529e-01,4.530718397276291221e+00
9.490277678773045844e-01,4.532185928572300959e+00
9.508233596728481452e-01,4.536871340763167559e+00
9.508233596728481452e-01,4.536871340763167559e+00
9.547144997772397668e-01,4.548870083665051745e+00
9.547144997772397668e-01,4.548870083665051745e+00
9.547144997772397668e-01,4.548870083665051745e+00
9.607695446845729847e-01,4.567843656761116478e+00
9.607695446845729847e-01,4.567843656761116478e+00
9.627536303152448571e-01,4.572707000508667186e+00
9.663173092334325087e-01,4.581840018593551278e+00
9.759980423837592012e-01,4.607186354920939308e+00
9.836450519857834474e-01,4.627916474782058920e+00
9.860292493817079951e-01,4.633624299355272314e+00
9.955030344823904143e-01,4.657688832453321659e+00
1.005707200123197032e+00,4.680923671950735887e+00
1.011290007035309468e+00,4.691920190765232590e+00
1.011290007035309468e+00,4.691920190765232590e+00
1.025408184637044640e+00,4.718801252296358051e+00
1.035274926106767968e+00,4.735519101500891281e+00
1.050205527589697319e+00,4.760410980894407729e+00
1.050205527589697319e+00,4.760410980894407729e+00
1.050205527589697319e+00,4.760410980894407729e+00
1.053948068879978273e+00,4.766869147242966065e+00
1.057550501352800376e+00,4.772796211011434586e+00
1.057550501352800376e+00,4.772796211011434586e+00
1.057550501352800376e+00,4.772796211011434586e+00
1.066314942473607585e+00,4.786260161331216345e+00
1.066314942473607585e+00,4.786260161331216345e+00
1.066314942473607585e+00,4.786260161331216345e+00
1.083306482489223566e+00,4.818834064752830493e+00
1.091709670056027592e+00,4.832985136177604168e+00
1.091709670056027592e+00,4.832985136177604168e+00
1.095669795432440807e+00,4.839994447131406474e+00
1.095669795432440807e+00,4.839994447131406474e+00
1.095669795432440807e+00,4.839994447131406474e+00
1.095669795432440807e+00,4.839994447131406474e+00
1.095669795432440807e+00,4.839994447131406474e+00
1.095669795432440807e+00,4.839994447131406474e+00
1.110578326956305872e+00,4.865153607764304944e+00
1.111278111164851090e+00,4.866227364206017647e+00
1.111278111164851090e+00,4.866227364206017647e+00
1.111278111164851090e+00,4.866227364206017647e+00
1.111465034239757843e+00,4.866525801300241483e+00
1.129452527006642892e+00,4.898047893390454988e+00
1.129452527006642892e+00,4.898047893390454988e+00
1.135691945774920164e+00,4.908333570054925765e+00
1.135691945774920164e+00,4.908333570054925765e+00
1.142748805878083473e+00,4.918458686006726310e+00
1.143356912619579058e+00,4.919352904251750758e+00
1.162113301860279391e+00,4.945838102494418465e+00
1.168091606384088932e+00,4.953600554236551545e+00
1.198166983820425857e+00,4.990120872408501107e+00
1.214038927848530403e+00,5.008638954783014796e+00
1.262393952516079221e+00,5.062815708344950316e+00
1.302579936015179074e+00,5.104541674091486847e+00
1.346523415489570663e+00,5.149982478319853563e+00
1.432542442612984690e+00,5.231050081288734610e+00
1.496141997809537383e+00,5.288234901343915162e+00
1.591185973353699934e+00,5.363702326060224124e+00
1.731873793641765857e+00,5.465039969402761599e+00
1.788220765069529650e+00,5.504111855723268221e+00
1.882712080478776917e+00,5.567925721005772211e+00
2.141178640073767792e+00,5.708356969193923547e+00
2.518099293187104681e+00,5.855496153435784557e+00
2.945368492540942462e+00,5.992138452822098671e+00
3.313713630747360916e+00,6.091766013440284233e+00
3.662419705360167477e+00,6.176968171016476994e+00
3.894964014331625091e+00,6.208302975085741693e+00
4.117554522584061516e+00,6.207895085540572566e+00
4.285286440521193896e+00,6.189380867626720573e+00
4.479712738963341323e+00,6.147966529822679327e+00
4.631024212700040721e+00,6.098516649781259069e+00
4.719713067381539950e+00,6.060700822518031217e+00
4.798546885419216146e+00,6.017140706446968856e+00
4.877776045321279064e+00,5.961717712699085681e+00
4.940755941513827132e+00,5.904034565698244030e+00
5.004753491417914368e+00,5.834070665990639171e+00
5.062819057767955933e+00,5.758084508062555784e+00
5.105851297943827305e+00,5.691143891051757109e+00
5.158867747365862400e+00,5.603375602086620333e+00
5.182213328776560601e+00,5.551911188640205275e+00
5.206536053872937941e+00,5.487319530922583510e+00
5.227926905332354934e+00,5.425916559266396710e+00
5.242581323430801632e+00,5.373866813087566641e+00
5.243410517135920657e+00,5.369892469554052639e+00
5.250205340222946049e+00,5.325891157026638290e+00
5.254071051319171737e+00,5.292296804818769296e+00
5.258450516886791881e+00,5.254673686054117887e+00
5.259564872228176036e+00,5.240219828663796875e+00
5.260135269745211950e+00,5.231142527742625781e+00
5.262254769083524408e+00,5.199603209993392205e+00
5.262509703121074800e+00,5.168090041292106029e+00
5.261739565878220226e+00,5.151064125351802581e+00
5.261739565878220226e+00,5.151064125351802581e+00
5.260479903708549898e+00,5.123505291124741845e+00
5.260479903708549898e+00,5.123505291124741845e+00

==> img/data_ellipse/SameInitialPointEllip_Trajectory_Ags_2.dat <==
5.089519172866335817e-01,4.997980197427851490e-01
5.089519172866335817e-01,4.997980197427851490e-01
5.131668608762783856e-01,4.983564658022127114e-01
5.158810808421022687e-01,4.969204995180221407e-01
5.158810808421022687e-01,4.969204995180221407e-01
5.158810808421022687e-01,4.969204995180221407e-01
5.195767346139765763e-01,4.916657792349092282e-01
5.335220334048121904e-01,4.679264164578698093e-01
5.335220334048121904e-01,4.679264164578698093e-01
5.335220334048121904e-01,4.679264164578698093e-01
5.335220334048121904e-01,4.679264164578698093e-01
5.335220334048121904e-01,4.679264164578698093e-01
5.503031448345430121e-01,4.396809014264519422e-01
5.732270916124482252e-01,4.010373959768301910e-01
5.732270916124482252e-01,4.010373959768301910e-01
5.732270916124482252e-01,4.010373959768301910e-01
5.732270916124482252e-01,4.010373959768301910e-01
5.732270916124482252e-01,4.010373959768301910e-01
5.732270916124482252e-01,4.010373959768301910e-01
5.753736249376251166e-01,3.973370920048162613e-01
5.753736249376251166e-01,3.973370920048162613e-01
5.753736249376251166e-01,3.973370920048162613e-01
5.753736249376251166e-01,3.973370920048162613e-01
5.753736249376251166e-01,3.973370920048162613e-01
5.753736249376251166e-01,3.973370920048162613e-01
5.997665533106771862e-01,3.512990749453259176e-01
6.254027820210048549e-01,3.123760868045745709e-01
6.254027820210048549e-01,3.123760868045745709e-01
6.366116455333512558e-01,2.947447649809092907e-01
6.366116455333512558e-01,2.947447649809092907e-01
6.417706500602019526e-01,2.871686185338385155e-01
6.417706500602019526e-01,2.871686185338385155e-01
6.417706500602019526e-01,2.871686185338385155e-01
6.593362186297920813e-01,2.588683611356167869e-01
6.593362186297920813e-01,2.588683611356167869e-01
6.593362186297920813e-01,2.588683611356167869e-01
6.593362186297920813e-01,2.588683611356167869e-01
6.780724687028059083e-01,2.288373620360409366e-01
6.789049483684498343e-01,2.274322918900185952e-01
6.789049483684498343e-01,2.274322918900185952e-01
6.789049483684498343e-01,2.274322918900185952e-01
6.891095242434225332e-01,2.127387569127170974e-01
6.891095242434225332e-01,2.127387569127170974e-01
6.891095242434225332e-01,2.127387569127170974e-01
6.891095242434225332e-01,2.127387569127170974e-01
6.891095242434225332e-01,2.127387569127170974e-01
7.115609186362791272e-01,1.779229925707204729e-01
7.373281855187231448e-01,1.412773177541863379e-01
7.373281855187231448e-01,1.412773177541863379e-01
7.373281855187231448e-01,1.412773177541863379e-01
7.373281855187231448e-01,1.412773177541863379e-01
7.373281855187231448e-01,1.412773177541863379e-01
7.449521660152313984e-01,1.298939231796377713e-01
7.449521660152313984e-01,1.298939231796377713e-01
7.449521660152313984e-01,1.298939231796377713e-01
7.525071908707516855e-01,1.190349256289862379e-01
7.590101224624365983e-01,1.093745679351413869e-01
7.590101224624365983e-01,1.093745679351413869e-01
7.590101224624365983e-01,1.093745679351413869e-01
7.865755162674037404e-01,6.727022426426160218e-02
7.865755162674037404e-01,6.727022426426160218e-02
7.865755162674037404e-01,6.727022426426160218e-02
7.981902339481951048e-01,5.249235797667618775e-02
7.981902339481951048e-01,5.249235797667618775e-02
7.981902339481951048e-01,5.249235797667618775e-02
7.981902339481951048e-01,5.249235797667618775e-02
8.061569836790964949e-01,4.149183484781877873e-02
8.061569836790964949e-01,4.149183484781877873e-02
8.061569836790964949e-01,4.149183484781877873e-02
8.437244397912030403e-01,-1.246035515420168549e-02
8.567048753386811155e-01,-3.000937459949897315e-02
8.597037083464618146e-01,-3.389754928575791637e-02
8.597037083464618146e-01,-3.389754928575791637e-02
8.597037083464618146e-01,-3.389754928575791637e-02
8.597037083464618146e-01,-3.389754928575791637e-02
8.813143218229512188e-01,-5.853690044250804692e-02
8.953649359902895455e-01,-7.391063469574632450e-02
9.074482855407073334e-01,-8.804364153659746672e-02
9.096765301502350853e-01,-9.054236913965804656e-02
9.388185063354964610e-01,-1.247830352254720720e-01
9.388185063354964610e-01,-1.247830352254720720e-01
9.388185063354964610e-01,-1.247830352254720720e-01
9.388185063354964610e-01,-1.247830352254720720e-01
9.418976995898550308e-01,-1.286373565229090854e-01
9.418976995898550308e-01,-1.286373565229090854e-01
9.418976995898550308e-01,-1.286373565229090854e-01
9.418976995898550308e-01,-1.286373565229090854e-01
9.418976995898550308e-01,-1.286373565229090854e-01
9.617179673196228906e-01,-1.518967477934649313e-01
9.617179673196228906e-01,-1.518967477934649313e-01
9.617179673196228906e-01,-1.518967477934649313e-01
9.788850070776955459e-01,-1.704607683487973091e-01
9.867949660434340853e-01,-1.795945526208149179e-01
9.890213557593329208e-01,-1.819457190269995750e-01
9.953406946175936687e-01,-1.892616397531459715e-01
9.977552687572456280e-01,-1.921058497387136133e-01
9.977552687572456280e-01,-1.921058497387136133e-01
9.994947060798479166e-01,-1.938541344703854918e-01
1.003361146170028695e+00,-1.981555330357398226e-01
1.004397095364185866e+00,-1.993504675490949674e-01
1.004397095364185866e+00,-1.993504675490949674e-01
1.004397095364185866e+00,-1.993504675490949674e-01
1.004397095364185866e+00,-1.993504675490949674e-01
1.004397095364185866e+00,-1.993504675490949674e-01
1.011149146894165352e+00,-2.064579330209833918e-01
1.042431251649706514e+00,-2.402206810106616297e-01
1.049385163964316581e+00,-2.476505800608424512e-01
1.049385163964316581e+00,-2.476505800608424512e-01
1.049385163964316581e+00,-2.476505800608424512e-01
1.059389384429224590e+00,-2.572789640101061925e-01
1.061693113673427558e+00,-2.595236125715915110e-01
1.061693113673427558e+00,-2.595236125715915110e-01
1.061693113673427558e+00,-2.595236125715915110e-01
1.079102706105903753e+00,-2.765590949944465304e-01
1.079102706105903753e+00,-2.765590949944465304e-01
1.095368322041434528e+00,-2.934317866034615307e-01
1.096495409699407730e+00,-2.945983184693974910e-01
1.104929189891790564e+00,-3.028710371607240548e-01
1.104929189891790564e+00,-3.028710371607240548e-01
1.126766755675552512e+00,-3.230753964885379470e-01
1.126766755675552512e+00,-3.230753964885379470e-01
1.158055908639690657e+00,-3.508188219543584285e-01
1.183945106935529790e+00,-3.733785686856317398e-01
1.211540100749640470e+00,-3.970378180406925472e-01
1.245773091599907456e+00,-4.233422949047985773e-01
1.270129751546501096e+00,-4.407116291476366188e-01
1.270129751546501096e+00,-4.407116291476366188e-01
1.270129751546501096e+00,-4.407116291476366188e-01
1.270129751546501096e+00,-4.407116291476366188e-01
1.270129751546501096e+00,-4.407116291476366188e-01
1.271234348991609364e+00,-4.415427641142366522e-01
1.271234348991609364e+00,-4.415427641142366522e-01
1.280922898857485448e+00,-4.495022498088072638e-01
1.283601529368518124e+00,-4.519147968538352322e-01
1.309176193252287623e+00,-4.754138260756901047e-01
1.317163417561776573e+00,-4.815406399903104373e-01
1.345092594359210691e+00,-5.011503998934173643e-01
1.345092594359210691e+00,-5.011503998934173643e-01
1.345092594359210691e+00,-5.011503998934173643e-01
1.371019754577798455e+00,-5.172188629322987952e-01
1.403124636945741077e+00,-5.362526050449798465e-01
1.403124636945741077e+00,-5.362526050449798465e-01
1.410032745191254433e+00,-5.407965338524203247e-01
1.421525087313619151e+00,-5.490939545497152130e-01
1.435210767995140246e+00,-5.584771975192556193e-01
1.471608923603974661e+00,-5.809494364020060253e-01
1.477032748422892006e+00,-5.841184697429693262e-01
1.477032748422892006e+00,-5.841184697429693262e-01
1.485693446625518721e+00,-5.891535335365050141e-01
1.485693446625518721e+00,-5.891535335365050141e-01
1.485693446625518721e+00,-5.891535335365050141e-01
1.485693446625518721e+00,-5.891535335365050141e-01
1.499811615652629326e+00,-5.985341337788177007e-01
1.499811615652629326e+00,-5.985341337788177007e-01
1.499811615652629326e+00,-5.985341337788177007e-01
1.499811615652629326e+00,-5.985341337788177007e-01
1.499811615652629326e+00,-5.985341337788177007e-01
1.499811615652629326e+00,-5.985341337788177007e-01
1.528833874533757298e+00,-6.157603060767515846e-01
1.540607897089031120e+00,-6.225813587634461133e-01
1.572947853679157237e+00,-6.400081438244002996e-01
1.592667044477606098e+00,-6.506479728124838768e-01
1.623749498006575642e+00,-6.662446070572960455e-01
1.623749498006575642e+00,-6.662446070572960455e-01
1.629985497325392219e+00,-6.694395697327717443e-01
1.650953599959444462e+00,-6.801779506903288253e-01
1.677231202020629919e+00,-6.930921583660309970e-01
1.677231202020629919e+00,-6.930921583660309970e-01
1.687505766201270019e+00,-6.986018904661620565e-01
1.706471003622644700e+00,-7.089723613574533401e-01
1.706471003622644700e+00,-7.089723613574533401e-01
1.739588167395621277e+00,-7.242803305225186117e-01
1.739588167395621277e+00,-7.242803305225186117e-01
1.771909650300375061e+00,-7.382816014889145295e-01
1.771909650300375061e+00,-7.382816014889145295e-01
1.771909650300375061e+00,-7.382816014889145295e-01
1.777424430091661955e+00,-7.405541453594880474e-01
1.790033816282466050e+00,-7.462742166658109522e-01
1.790033816282466050e+00,-7.462742166658109522e-01
1.790033816282466050e+00,-7.462742166658109522e-01
1.790033816282466050e+00,-7.462742166658109522e-01
1.790033816282466050e+00,-7.462742166658109522e-01
1.791831255599366957e+00,-7.469939808552463756e-01
1.827240476649903300e+00,-7.591944061757255335e-01
1.827240476649903300e+00,-7.591944061757255335e-01
1.827240476649903300e+00,-7.591944061757255335e-01
1.827240476649903300e+00,-7.591944061757255335e-01
1.835171351729403044e+00,-7.626287680388477153e-01
1.853149648167172758e+00,-7.699071617268185008e-01
1.853149648167172758e+00,-7.699071617268185008e-01
1.873580901548488775e+00,-7.771269650822137942e-01
1.898330459656695002e+00,-7.866487857986995680e-01
1.898330459656695002e+00,-7.866487857986995680e-01
1.898330459656695002e+00,-7.866487857986995680e-01
1.898330459656695002e+00,-7.866487857986995680e-01
1.908744480163326651e+00,-7.903960404096418424e-01
1.919475618136923689e+00,-7.942062976484881576e-01
1.939421309744951749e+00,-8.011337872096417900e-01
1.960190553162623361e+00,-8.094735284625829141e-01
1.960190553162623361e+00,-8.094735284625829141e-01
1.960190553162623361e+00,-8.094735284625829141e-01
1.993529895356147552e+00,-8.199435540019331947e-01
1.993529895356147552e+00,-8.199435540019331947e-01
1.999650358745516554e+00,-8.218571122800482076e-01
1.999650358745516554e+00,-8.218571122800482076e-01
1.999650358745516554e+00,-8.218571122800482076e-01
1.999650358745516554e+00,-8.218571122800482076e-01
1.999650358745516554e+00,-8.218571122800482076e-01
2.006645209944950548e+00,-8.239197545279258739e-01
2.019624615431073078e+00,-8.272655919067160024e-01
2.026243793585025710e+00,-8.287822299307306961e-01
2.038792198364866692e+00,-8.322744742434244891e-01
2.038792198364866692e+00,-8.322744742434244891e-01
2.062114598776663588e+00,-8.399238264252579800e-01
2.113163544613501088e+00,-8.547729000318630144e-01
2.113163544613501088e+00,-8.547729000318630144e-01
2.135631238030492263e+00,-8.607214210095739393e-01
2.135631238030492263e+00,-8.607214210095739393e-01
2.157068280885983125e+00,-8.655242742083726348e-01
2.157068280885983125e+00,-8.655242742083726348e-01
2.167628400019822266e+00,-8.682882894448068489e-01
2.169828478196606625e+00,-8.687516300699186234e-01
2.181612220289091297e+00,-8.712605223087376283e-01
2.181612220289091297e+00,-8.712605223087376283e-01
2.181612220289091297e+00,-8.712605223087376283e-01
2.219175171466520435e+00,-8.807272559458152461e-01
2.239983810025559574e+00,-8.857040409152152627e-01
2.239983810025559574e+00,-8.857040409152152627e-01
2.278724221213266787e+00,-8.927947792528757587e-01
2.282499648597568154e+00,-8.936491456576031167e-01
2.303299408711180440e+00,-8.976740646006986513e-01
2.308906910552152247e+00,-8.987317345019051329e-01
2.308906910552152247e+00,-8.987317345019051329e-01
2.308906910552152247e+00,-8.987317345019051329e-01
2.308906910552152247e+00,-8.987317345019051329e-01
2.308906910552152247e+00,-8.987317345019051329e-01
2.308906910552152247e+00,-8.987317345019051329e-01
2.322665232715279693e+00,-9.011373854535780215e-01
2.322665232715279693e+00,-9.011373854535780215e-01
2.322665232715279693e+00,-9.011373854535780215e-01
2.322665232715279693e+00,-9.011373854535780215e-01
2.322665232715279693e+00,-9.011373854535780215e-01
2.322665232715279693e+00,-9.011373854535780215e-01
2.322665232715279693e+00,-9.011373854535780215e-01
2.322665232715279693e+00,-9.011373854535780215e-01
2.328687991972519189e+00,-9.022538279847174270e-01
2.335140827020754983e+00,-9.034778617326986172e-01
2.335140827020754983e+00,-9.034778617326986172e-01
2.345533162440853747e+00,-9.051270762354194366e-01
2.345533162440853747e+00,-9.051270762354194366e-01
2.373789817666577484e+00,-9.094867623750350072e-01
2.395356943889027868e+00,-9.117342621118325052e-01
2.405367003316750907e+00,-9.132480327199183900e-01
2.405367003316750907e+00,-9.132480327199183900e-01
2.405367003316750907e+00,-9.132480327199183900e-01
2.405367003316750907e+00,-9.132480327199183900e-01
2.443891915286811933e+00,-9.218201719203281685e-01
2.462101018221437787e+00,-9.248381120070378048e-01
2.462101018221437787e+00,-9.248381120070378048e-01
2.475014791125220714e+00,-9.266336966634816097e-01
2.495441242271480231e+00,-9.291840841670988560e-01
2.496611189275511844e+00,-9.293257343378847901e-01
2.496611189275511844e+00,-9.293257343378847901e-01
2.496611189275511844e+00,-9.293257343378847901e-01
2.496611189275511844e+00,-9.293257343378847901e-01
2.496611189275511844e+00,-9.293257343378847901e-01
2.511467220324635097e+00,-9.311565154710848002e-01
2.535152661407190866e+00,-9.338301558674597658e-01
2.535152661407190866e+00,-9.338301558674597658e-01
2.537497298228628573e+00,-9.341201373717192835e-01
2.537497298228628573e+00,-9.341201373717192835e-01
2.566489199830579881e+00,-9.376551660657377329e-01
2.571733923240553388e+00,-9.383450795339343120e-01
2.597075594655874120e+00,-9.406546930015213803e-01
2.597075594655874120e+00,-9.406546930015213803e-01
2.597075594655874120e+00,-9.406546930015213803e-01
2.597075594655874120e+00,-9.406546930015213803e-01
2.613409005914776539e+00,-9.425318087093812469e-01
2.613409005914776539e+00,-9.425318087093812469e-01
2.613409005914776539e+00,-9.425318087093812469e-01
2.613409005914776539e+00,-9.425318087093812469e-01
2.638193142121669332e+00,-9.459223983358318044e-01
2.638193142121669332e+00,-9.459223983358318044e-01
2.638193142121669332e+00,-9.459223983358318044e-01
2.654610784853370653e+00,-9.468017380704377706e-01
2.654610784853370653e+00,-9.468017380704377706e-01
2.654610784853370653e+00,-9.468017380704377706e-01
2.654610784853370653e+00,-9.468017380704377706e-01
2.654610784853370653e+00,-9.468017380704377706e-01
2.654610784853370653e+00,-9.468017380704377706e-01
2.654610784853370653e+00,-9.468017380704377706e-01
2.655568910456190146e+00,-9.468984994182848558e-01
2.655568910456190146e+00,-9.468984994182848558e-01
2.655568910456190146e+00,-9.468984994182848558e-01
2.655568910456190146e+00,-9.468984994182848558e-01
2.661035384485644695e+00,-9.472633485127827102e-01
2.670070367670451361e+00,-9.480889582498130963e-01
2.677739900250320382e+00,-9.488781804934816044e-01
2.711030038674920650e+00,-9.504692771725123945e-01
2.717814877212264335e+00,-9.510940314626672443e-01
2.717814877212264335e+00,-9.510940314626672443e-01
2.728166480863463583e+00,-9.517430291280370991e-01
2.728166480863463583e+00,-9.517430291280370991e-01
2.734106852579965885e+00,-9.520811555642857416e-01
2.734106852579965885e+00,-9.520811555642857416e-01
2.734106852579965885e+00,-9.520811555642857416e-01
2.734106852579965885e+00,-9.520811555642857416e-01
2.742696125235377647e+00,-9.526465431426568431e-01
2.761325287570103981e+00,-9.540709742759496681e-01
2.761325287570103981e+00,-9.540709742759496681e-01
2.761325287570103981e+00,-9.540709742759496681e-01
2.761325287570103981e+00,-9.540709742759496681e-01
2.806513117726446183e+00,-9.564080728170392121e-01
2.847330003741355142e+00,-9.586359060815343724e-01
2.847330003741355142e+00,-9.586359060815343724e-01
2.851437538791927739e+00,-9.585760656913896449e-01
2.851437538791927739e+00,-9.585760656913896449e-01
2.867780187569250572e+00,-9.596083091360479989e-01
2.867780187569250572e+00,-9.596083091360479989e-01
2.867780187569250572e+00,-9.596083091360479989e-01
2.876852933425329439e+00,-9.597691928827154495e-01
2.876852933425329439e+00,-9.597691928827154495e-01
2.900648603120513425e+00,-9.595156737389615165e-01
2.900648603120513425e+00,-9.595156737389615165e-01
2.932178330320972748e+00,-9.582878669710599429e-01
2.932355324680841147e+00,-9.582805057170004082e-01
2.932355324680841147e+00,-9.582805057170004082e-01
2.932355324680841147e+00,-9.582805057170004082e-01
2.932355324680841147e+00,-9.582805057170004082e-01
2.969665685495781915e+00,-9.577269540557610261e-01
2.982664761639348683e+00,-9.575464672373996677e-01
3.010104058135395277e+00,-9.561528082788997018e-01
3.054186792685462670e+00,-9.535922194455256351e-01
3.063732073190730265e+00,-9.531980627879834689e-01
3.079845464790828657e+00,-9.523295401880352840e-01
3.091613834355093182e+00,-9.518124007069160841e-01
3.107339578683004255e+00,-9.506063580044707972e-01
3.119878727719276768e+00,-9.497196163503288657e-01
3.119878727719276768e+00,-9.497196163503288657e-01
3.157609102693274217e+00,-9.468788105142790235e-01
3.157609102693274217e+00,-9.468788105142790235e-01
3.192403809602426090e+00,-9.440124999813881423e-01
3.194858537140810917e+00,-9.437972387238350302e-01
3.195959847650811980e+00,-9.436896829882133186e-01
3.195959847650811980e+00,-9.436896829882133186e-01
3.214555726584722439e+00,-9.423725697662498346e-01
3.214555726584722439e+00,-9.423725697662498346e-01
3.214555726584722439e+00,-9.423725697662498346e-01
3.214555726584722439e+00,-9.423725697662498346e-01
3.214555726584722439e+00,-9.423725697662498346e-01
3.214555726584722439e+00,-9.423725697662498346e-01
3.214555726584722439e+00,-9.423725697662498346e-01
3.219166188163145037e+00,-9.417836928067084834e-01
3.219166188163145037e+00,-9.417836928067084834e-01
3.219166188163145037e+00,-9.417836928067084834e-01
3.219166188163145037e+00,-9.417836928067084834e-01
3.219166188163145037e+00,-9.417836928067084834e-01
3.219166188163145037e+00,-9.417836928067084834e-01
3.238065670672580332e+00,-9.401263027029387320e-01
3.238065670672580332e+00,-9.401263027029387320e-01
3.238065670672580332e+00,-9.401263027029387320e-01
3.238065670672580332e+00,-9.401263027029387320e-01
3.238065670672580332e+00,-9.401263027029387320e-01
3.238065670672580332e+00,-9.401263027029387320e-01
3.259600291754329415e+00,-9.378037201623508068e-01
3.306179083371942440e+00,-9.323142033820117636e-01
3.306179083371942440e+00,-9.323142033820117636e-01
3.306179083371942440e+00,-9.323142033820117636e-01
3.306179083371942440e+00,-9.323142033820117636e-01
3.355197836268138722e+00,-9.260099022060942486e-01
3.355197836268138722e+00,-9.260099022060942486e-01
3.355197836268138722e+00,-9.260099022060942486e-01
3.355197836268138722e+00,-9.260099022060942486e-01
3.359398455466751976e+00,-9.256552974012993706e-01
3.359398455466751976e+00,-9.256552974012993706e-01
3.359398455466751976e+00,-9.256552974012993706e-01
3.374063091404403192e+00,-9.234127278170023434e-01
3.391824037225321220e+00,-9.199351760139811152e-01
3.391824037225321220e+00,-9.199351760139811152e-01
3.391824037225321220e+00,-9.199351760139811152e-01
3.394479254374087596e+00,-9.194816522565595340e-01
3.397063381158385464e+00,-9.189996032931293524e-01
3.408405147979988836e+00,-9.164251829617919842e-01
3.408405147979988836e+00,-9.164251829617919842e-01
3.431700906005354934e+00,-9.119616568878236018e-01
3.431700906005354934e+00,-9.119616568878236018e-01
3.431700906005354934e+00,-9.119616568878236018e-01
3.431700906005354934e+00,-9.119616568878236018e-01
3.472757683481625612e+00,-9.031966142605156733e-01
3.472757683481625612e+00,-9.031966142605156733e-01
3.472757683481625612e+00,-9.031966142605156733e-01
3.515651783444405876e+00,-8.936761589366699621e-01
3.515651783444405876e+00,-8.936761589366699621e-01
3.535927154780865056e+00,-8.885526942432460107e-01
3.544810730889749628e+00,-8.865636080325438595e-01
3.544810730889749628e+00,-8.865636080325438595e-01
3.544810730889749628e+00,-8.865636080325438595e-01
3.549476222861603691e+00,-8.852730636445598211e-01
3.549476222861603691e+00,-8.852730636445598211e-01
3.549476222861603691e+00,-8.852730636445598211e-01
3.562190435110425657e+00,-8.823931386781650454e-01
3.568619621779536732e+00,-8.807130456766577575e-01
3.569356737557854320e+00,-8.805616725946592283e-01
3.569990249809747773e+00,-8.803994518108578804e-01
3.635353333879634885e+00,-8.644350163197563885e-01
3.635525149186302318e+00,-8.643870635668664537e-01
3.635525149186302318e+00,-8.643870635668664537e-01
3.637673391852489502e+00,-8.636439215394196012e-01
3.637673391852489502e+00,-8.636439215394196012e-01
3.637673391852489502e+00,-8.636439215394196012e-01
3.640295196371938768e+00,-8.629115008825861688e-01
3.640295196371938768e+00,-8.629115008825861688e-01
3.658653588787806221e+00,-8.578953183095495705e-01
3.703810640687118738e+00,-8.443994845143268924e-01
3.707080680756468016e+00,-8.432115908143631433e-01
3.727830926643198151e+00,-8.353729872907876830e-01
3.760675476762501468e+00,-8.218544162220354776e-01
3.760675476762501468e+00,-8.218544162220354776e-01
3.760675476762501468e+00,-8.218544162220354776e-01
3.795081378600639432e+00,-8.102647832126573801e-01
3.795081378600639432e+00,-8.102647832126573801e-01
3.795081378600639432e+00,-8.102647832126573801e-01
3.795081378600639432e+00,-8.102647832126573801e-01
3.795081378600639432e+00,-8.102647832126573801e-01
3.803445693982971942e+00,-8.069692249944862006e-01
3.803445693982971942e+00,-8.069692249944862006e-01
3.803445693982971942e+00,-8.069692249944862006e-01
3.820237842419850427e+00,-8.006081027905739278e-01
3.820457031537633164e+00,-8.005188195419850050e-01
3.820902523657623284e+00,-8.003134829546809659e-01
3.820902523657623284e+00,-8.003134829546809659e-01
3.820902523657623284e+00,-8.003134829546809659e-01
3.820902523657623284e+00,-8.003134829546809659e-01
3.820902523657623284e+00,-8.003134829546809659e-01
3.820902523657623284e+00,-8.003134829546809659e-01
3.820902523657623284e+00,-8.003134829546809659e-01
3.820902523657623284e+00,-8.003134829546809659e-01
3.837621207153763425e+00,-7.929513832597718803e-01
3.837621207153763425e+00,-7.929513832597718803e-01
3.856409917661006492e+00,-7.848660660585959903e-01
3.856409917661006492e+00,-7.848660660585959903e-01
3.856409917661006492e+00,-7.848660660585959903e-01
3.856409917661006492e+00,-7.848660660585959903e-01
3.902539591303497257e+00,-7.673489331927920709e-01
3.902539591303497257e+00,-7.673489331927920709e-01
3.902539591303497257e+00,-7.673489331927920709e-01
3.902539591303497257e+00,-7.673489331927920709e-01
3.902539591303497257e+00,-7.673489331927920709e-01
3.917163752824087020e+00,-7.598908450590673436e-01
3.917163752824087020e+00,-7.598908450590673436e-01
3.927836497203728960e+00,-7.549012440592282047e-01
3.934052840215481961e+00,-7.518482670485914232e-01
3.934889326473729021e+00,-7.514444673690215959e-01
3.934889326473729021e+00,-7.514444673690215959e-01
3.948754629710726327e+00,-7.444489171986918841e-01
3.948754629710726327e+00,-7.444489171986918841e-01
3.966366053404288383e+00,-7.362431215227374093e-01
3.990107455273271597e+00,-7.244428555708616324e-01
3.990107455273271597e+00,-7.244428555708616324e-01
4.003190925431387548e+00,-7.170736483445145915e-01
4.003190925431387548e+00,-7.170736483445145915e-01
4.003190925431387548e+00,-7.170736483445145915e-01
4.020646030363185019e+00,-7.080165465805927649e-01
4.023222051517898024e+00,-7.066481793867772643e-01
4.023222051517898024e+00,-7.066481793867772643e-01
4.023222051517898024e+00,-7.066481793867772643e-01
4.023222051517898024e+00,-7.066481793867772643e-01
4.039795431048923469e+00,-6.974368080970728689e-01
4.075377090917754686e+00,-6.772182120006796646e-01
4.075377090917754686e+00,-6.772182120006796646e-01
4.083497145386598248e+00,-6.720902050574421027e-01
4.083497145386598248e+00,-6.720902050574421027e-01
4.083497145386598248e+00,-6.720902050574421027e-01
4.083497145386598248e+00,-6.720902050574421027e-01
4.083497145386598248e+00,-6.720902050574421027e-01
4.083497145386598248e+00,-6.720902050574421027e-01
4.083497145386598248e+00,-6.720902050574421027e-01
4.089949048183116886e+00,-6.676133661400064367e-01
4.089949048183116886e+00,-6.676133661400064367e-01
4.089949048183116886e+00,-6.676133661400064367e-01
4.089949048183116886e+00,-6.676133661400064367e-01
4.110284594152473936e+00,-6.554681346624798843e-01
4.110284594152473936e+00,-6.554681346624798843e-01
4.110284594152473936e+00,-6.554681346624798843e-01
4.110284594152473936e+00,-6.554681346624798843e-01
4.111536573606051626e+00,-6.547140465710835633e-01
4.120854719574444935e+00,-6.486661729940115251e-01
4.141414606800776887e+00,-6.358119631339889111e-01
4.167817768249917343e+00,-6.185326642122443985e-01
4.167817768249917343e+00,-6.185326642122443985e-01
4.167817768249917343e+00,-6.185326642122443985e-01
4.167817768249917343e+00,-6.185326642122443985e-01
4.167817768249917343e+00,-6.185326642122443985e-01
4.186923172481827216e+00,-6.039668088895283615e-01
4.186923172481827216e+00,-6.039668088895283615e-01
4.203785113302674681e+00,-5.908365205142237508e-01
4.203785113302674681e+00,-5.908365205142237508e-01
4.203785113302674681e+00,-5.908365205142237508e-01
4.203785113302674681e+00,-5.908365205142237508e-01
4.203785113302674681e+00,-5.908365205142237508e-01
4.203785113302674681e+00,-5.908365205142237508e-01
4.229730202535148642e+00,-5.685894601596386266e-01
4.237257146773496963e+00,-5.620814410812065010e-01
4.237257146773496963e+00,-5.620814410812065010e-01
4.237257146773496963e+00,-5.620814410812065010e-01
4.240460616104813063e+00,-5.591462139010997534e-01
4.240460616104813063e+00,-5.591462139010997534e-01
4.240460616104813063e+00,-5.591462139010997534e-01
4.240460616104813063e+00,-5.591462139010997534e-01
4.240460616104813063e+00,-5.591462139010997534e-01
4.244672309163283863e+00,-5.554153598246611701e-01
4.247297743539131254e+00,-5.528496522487346132e-01
4.263154065437793072e+00,-5.391871565398510535e-01
4.291734807584133726e+00,-5.133221072055160761e-01
4.302741900095260696e+00,-5.028073838759441472e-01
4.327806337696766370e+00,-4.776198697935360449e-01
4.327806337696766370e+00,-4.776198697935360449e-01
4.355295021273440703e+00,-4.488796659641792197e-01
4.367549555611772050e+00,-4.357553626235280420e-01
4.376518320132909423e+00,-4.253883153371758596e-01
4.376518320132909423e+00,-4.253883153371758596e-01
4.380030566341155840e+00,-4.211637988419589806e-01
4.386507791732110029e+00,-4.129079808041841715e-01
4.386507791732110029e+00,-4.129079808041841715e-01
4.386507791732110029e+00,-4.129079808041841715e-01
4.386507791732110029e+00,-4.129079808041841715e-01
4.386507791732110029e+00,-4.129079808041841715e-01
4.393897645173920452e+00,-4.039371538644532800e-01
4.393897645173920452e+00,-4.039371538644532800e-01
4.416114101414947868e+00,-3.764877589534010860e-01
4.422084445539427477e+00,-3.688200025955290506e-01
4.422084445539427477e+00,-3.688200025955290506e-01
4.437111613697520163e+00,-3.486927889340383779e-01
4.437111613697520163e+00,-3.486927889340383779e-01
4.440725861024128029e+00,-3.435712078034286465e-01
4.440725861024128029e+00,-3.435712078034286465e-01
4.456720235032874733e+00,-3.202286971469970323e-01
4.471911076596565060e+00,-2.988580411798754111e-01
4.479631411479996217e+00,-2.870102560340789810e-01
4.479631411479996217e+00,-2.870102560340789810e-01
4.479631411479996217e+00,-2.870102560340789810e-01
4.479631411479996217e+00,-2.870102560340789810e-01
4.479631411479996217e+00,-2.870102560340789810e-01
4.479631411479996217e+00,-2.870102560340789810e-01
4.484305858080237073e+00,-2.796832390203821128e-01
4.499549392108781909e+00,-2.547467248022641795e-01
4.499549392108781909e+00,-2.547467248022641795e-01
4.514771762174937031e+00,-2.318001153314737384e-01
4.522544079465855127e+00,-2.191705941440989514e-01
4.522544079465855127e+00,-2.191705941440989514e-01
4.527150662723397723e+00,-2.102852213217031030e-01
4.535314773899030705e+00,-1.924260922409198882e-01
4.535314773899030705e+00,-1.924260922409198882e-01
4.535314773899030705e+00,-1.924260922409198882e-01
4.540646774780231709e+00,-1.810601833924421478e-01
4.540646774780231709e+00,-1.810601833924421478e-01
4.540646774780231709e+00,-1.810601833924421478e-01
4.540646774780231709e+00,-1.810601833924421478e-01
4.552774292446217785e+00,-1.571023964872622081e-01
4.552774292446217785e+00,-1.571023964872622081e-01
4.552774292446217785e+00,-1.571023964872622081e-01
4.552774292446217785e+00,-1.571023964872622081e-01
4.573339536944866168e+00,-1.154636457953773648e-01
4.585320794621604357e+00,-8.626465675226598073e-02
4.586270394450917109e+00,-8.371972938390259689e-02
4.593109892335270672e+00,-6.498010757812976157e-02
4.597154423646335530e+00,-5.487210290734721718e-02
4.597154423646335530e+00,-5.487210290734721718e-02
4.597154423646335530e+00,-5.487210290734721718e-02
4.603454555339935972e+00,-3.433627126168437016e-02
4.608747503863095396e+00,-1.539414307885026215e-02
4.608747503863095396e+00,-1.539414307885026215e-02
4.608747503863095396e+00,-1.539414307885026215e-02
4.608747503863095396e+00,-1.539414307885026215e-02
4.613058673783465125e+00,-2.682205028332740673e-03
4.613058673783465125e+00,-2.682205028332740673e-03
4.613058673783465125e+00,-2.682205028332740673e-03
4.613058673783465125e+00,-2.682205028332740673e-03
4.613058673783465125e+00,-2.682205028332740673e-03
4.613058673783465125e+00,-2.682205028332740673e-03
4.613316602765498153e+00,-1.873525876857633611e-03
4.630996771226591591e+00,5.698726153598357436e-02
4.635972325468951105e+00,7.301659985192385238e-02
4.635972325468951105e+00,7.301659985192385238e-02
4.643493328046379709e+00,9.760782076536646257e-02
4.643493328046379709e+00,9.760782076536646257e-02
4.649735099296405494e+00,1.200938503783161443e-01
4.654615109596222489e+00,1.417491735063377001e-01
4.658803324437183591e+00,1.693497652785526109e-01
4.659721973107772364e+00,1.756539759950864754e-01
4.661283641269568179e+00,1.869342976130348721e-01
4.661283641269568179e+00,1.869342976130348721e-01
4.666513716695417813e+00,2.230530912644008157e-01
4.671243663542254509e+00,2.645472622032457588e-01
4.671243663542254509e+00,2.645472622032457588e-01
4.671243663542254509e+00,2.645472622032457588e-01
4.671243663542254509e+00,2.645472622032457588e-01
4.674395489195073417e+00,3.016668844882099965e-01
4.674395489195073417e+00,3.016668844882099965e-01
4.674395489195073417e+00,3.016668844882099965e-01
4.674395489195073417e+00,3.016668844882099965e-01
4.699089351715161733e+00,4.539711894702189721e-01
4.699089351715161733e+00,4.539711894702189721e-01
4.729914668126472321e+00,6.373581900571574366e-01
4.730197625773716830e+00,6.672919729759581031e-01
4.767299238505876779e+00,8.880181249836784918e-01
4.774677125441045611e+00,1.050375656745855979e+00
4.842261884650332249e+00,1.379568746755726938e+00
4.857812513152208744e+00,1.721775354569183403e+00
4.829590626106377016e+00,2.211074349181368248e+00
4.878144643257085633e+00,2.697613969041163795e+00
4.849353392687747011e+00,3.196784344655195564e+00
4.899004060862370835e+00,3.694313048500323937e+00
4.883867467560873976e+00,3.956744822543218909e+00
4.883088786885252830e+00,4.298356882261598066e+00
4.892687519987721778e+00,4.466408921450362612e+00
4.904361989410173095e+00,4.648463674902507670e+00
4.908429878688683523e+00,4.723343916559288758e+00

==> img/data_ellipse/SameInitialPointEllip_Trajectory_Ags_3.dat <==
5.000000000000000000e-01,5.000000000000000000e-01
5.053230322219243176e-01,5.000929199233921096e-01
5.319961191171443948e-01,5.008266200380214750e-01
5.946955053943201452e-01,5.035352618968299554e-01
5.994012970960025388e-01,5.040245554679974038e-01
6.408608584330776070e-01,5.093602129851625415e-01
7.019384890750242079e-01,5.174175592383206679e-01
7.435694927972364976e-01,5.248996351724920517e-01
7.799799103854174742e-01,5.324560813162508843e-01
8.104594358762745587e-01,5.392496501676201648e-01
8.151308964054129191e-01,5.405582092068980105e-01
8.434486759963558677e-01,5.479703027986145836e-01
8.535097771615148821e-01,5.509604571804949114e-01
8.809902987577653555e-01,5.594129485941891078e-01
8.809902987577653555e-01,5.594129485941891078e-01
8.809902987577653555e-01,5.594129485941891078e-01
8.809902987577653555e-01,5.594129485941891078e-01
8.809902987577653555e-01,5.594129485941891078e-01
8.971768252925038656e-01,5.647721430131076303e-01
8.971768252925038656e-01,5.647721430131076303e-01
9.112828190609614243e-01,5.702129538514385532e-01
9.112828190609614243e-01,5.702129538514385532e-01
9.327129079438284398e-01,5.792636176110859125e-01
9.728448797968006767e-01,5.972246066671746956e-01
9.728448797968006767e-01,5.972246066671746956e-01
9.728448797968006767e-01,5.972246066671746956e-01
9.728448797968006767e-01,5.972246066671746956e-01
9.728448797968006767e-01,5.972246066671746956e-01
9.728448797968006767e-01,5.972246066671746956e-01
9.728448797968006767e-01,5.972246066671746956e-01
9.728448797968006767e-01,5.972246066671746956e-01
9.919513557967543083e-01,6.056057053325339945e-01
1.014380100115201744e+00,6.162082332147184038e-01
1.033131898055730469e+00,6.257465953576325512e-01
1.041711861137656570e+00,6.301522874958885856e-01
1.061334843188227017e+00,6.403905404839442816e-01
1.061334843188227017e+00,6.403905404839442816e-01
1.062240992509910331e+00,6.409121406405103860e-01
1.062240992509910331e+00,6.409121406405103860e-01
1.062240992509910331e+00,6.409121406405103860e-01
1.066113214765734618e+00,6.432933044380004795e-01
1.066168415158210481e+00,6.433297619796517486e-01
1.097167334628585067e+00,6.644681946373455217e-01
1.097167334628585067e+00,6.644681946373455217e-01
1.097167334628585067e+00,6.644681946373455217e-01
1.097167334628585067e+00,6.644681946373455217e-01
1.119768358565078614e+00,6.784266061850694474e-01
1.119768358565078614e+00,6.784266061850694474e-01
1.119768358565078614e+00,6.784266061850694474e-01
1.134971334091862794e+00,6.894631338735087711e-01
1.145081737200802419e+00,6.972137442882586633e-01
1.164071416319503838e+00,7.121588385921115982e-01
1.164071416319503838e+00,7.121588385921115982e-01
1.190837196151871114e+00,7.355408052497173221e-01
1.190837196151871114e+00,7.355408052497173221e-01
1.191826751956865271e+00,7.364309891002089881e-01
1.191826751956865271e+00,7.364309891002089881e-01
1.191826751956865271e+00,7.364309891002089881e-01
1.219253232925043173e+00,7.608553885325214372e-01
1.221113064866048203e+00,7.625515737023759177e-01
1.238040706701251992e+00,7.783903678353516487e-01
1.238040706701251992e+00,7.783903678353516487e-01
1.247620067638633534e+00,7.886493277134994928e-01
1.254574524705329264e+00,7.958622950706429888e-01
1.258951713905359204e+00,8.006689626121823444e-01
1.270475970776540731e+00,8.129887890150938601e-01
1.270475970776540731e+00,8.129887890150938601e-01
1.270475970776540731e+00,8.129887890150938601e-01
1.293744140592047343e+00,8.501389875839463484e-01
1.293744140592047343e+00,8.501389875839463484e-01
1.293744140592047343e+00,8.501389875839463484e-01
1.310768352595208297e+00,9.300681093983877989e-01
1.322899282422744793e+00,9.915607267343007347e-01
1.327426545305382399e+00,1.016922464800287251e+00
1.336042341366090458e+00,1.056045643491779540e+00
1.342052852812554375e+00,1.084072129454072719e+00
1.343445366681154995e+00,1.091536492843822259e+00
1.343445366681154995e+00,1.091536492843822259e+00
1.344289598828608989e+00,1.096860899655831334e+00
1.356839618091043809e+00,1.189442458330975949e+00
1.366488672966367668e+00,1.250085313091285233e+00
1.368768901781489244e+00,1.273223638792588375e+00
1.372295951376419021e+00,1.303481666487120938e+00
1.374181077987758126e+00,1.317244312206314216e+00
1.382810360407003225e+00,1.378117420839672036e+00
1.383963806929458862e+00,1.388073221643716604e+00
1.387319603094337550e+00,1.407022697398051303e+00
1.389297575640264126e+00,1.418299668999304819e+00
1.389297575640264126e+00,1.418299668999304819e+00
1.389966782002779233e+00,1.422420502728782621e+00
1.389966782002779233e+00,1.422420502728782621e+00
1.392393981226016653e+00,1.438114314316454534e+00
1.392393981226016653e+00,1.438114314316454534e+00
1.397783183431303478e+00,1.473415682729244169e+00
1.397783183431303478e+00,1.473415682729244169e+00
1.397783183431303478e+00,1.473415682729244169e+00
1.397783183431303478e+00,1.473415682729244169e+00
1.397783183431303478e+00,1.473415682729244169e+00
1.402380879000177050e+00,1.507883893755577853e+00
1.405158629222184041e+00,1.522361294702127665e+00
1.407260173432923978e+00,1.534885365745610741e+00
1.408926395638490536e+00,1.543378605402860426e+00
1.408926395638490536e+00,1.543378605402860426e+00
1.412557352139222511e+00,1.566752863009063690e+00
1.414480455899967737e+00,1.576782041033101933e+00
1.414480455899967737e+00,1.576782041033101933e+00
1.417375354714245805e+00,1.592924236208973277e+00
1.417375354714245805e+00,1.592924236208973277e+00
1.417375354714245805e+00,1.592924236208973277e+00
1.417375354714245805e+00,1.592924236208973277e+00
1.417375354714245805e+00,1.592924236208973277e+00
1.417375354714245805e+00,1.592924236208973277e+00
1.417810720458007490e+00,1.594923066758900498e+00
1.417810720458007490e+00,1.594923066758900498e+00
1.429566419775994301e+00,1.642296013547829281e+00
1.430251126514296311e+00,1.646044533549755551e+00
1.436744169800405535e+00,1.684757933263420160e+00
1.436744169800405535e+00,1.684757933263420160e+00
1.436744169800405535e+00,1.684757933263420160e+00
1.442257083275679586e+00,1.716852511798865333e+00
1.444646748164202688e+00,1.734386829135153185e+00
1.446915409556015053e+00,1.753302996507270395e+00
1.451888906322562622e+00,1.783569987052955330e+00
1.452342393042137969e+00,1.785904043670232255e+00
1.452342393042137969e+00,1.785904043670232255e+00
1.455910760890479105e+00,1.806532254766989309e+00
1.457588176382378364e+00,1.815137843246251492e+00
1.466383430536380317e+00,1.862918851040115342e+00
1.466383430536380317e+00,1.862918851040115342e+00
1.472506454993123937e+00,1.904344506983738361e+00
1.472506454993123937e+00,1.904344506983738361e+00
1.472506454993123937e+00,1.904344506983738361e+00
1.472506454993123937e+00,1.904344506983738361e+00
1.472506454993123937e+00,1.904344506983738361e+00
1.474546416942956739e+00,1.914213409324559301e+00
1.474681538548977322e+00,1.914864609182883592e+00
1.476928839634952695e+00,1.924190132640571704e+00
1.477096658284293706e+00,1.924890993456865429e+00
1.477506817578026155e+00,1.926864869781768519e+00
1.477506817578026155e+00,1.926864869781768519e+00
1.482894275866527334e+00,1.961985984772785185e+00
1.482894275866527334e+00,1.961985984772785185e+00
1.485687623966890136e+00,1.976272630343076431e+00
1.485687623966890136e+00,1.976272630343076431e+00
1.485687623966890136e+00,1.976272630343076431e+00
1.489918937060313864e+00,1.996081991424544677e+00
1.490155349210052771e+00,1.997104765483523670e+00
1.490998512866694048e+00,2.001191054001026259e+00
1.490998512866694048e+00,2.001191054001026259e+00
1.490998512866694048e+00,2.001191054001026259e+00
1.492484986868849228e+00,2.007903552043121653e+00
1.492484986868849228e+00,2.007903552043121653e+00
1.495072646967974928e+00,2.020350451937653613e+00
1.495072646967974928e+00,2.020350451937653613e+00
1.495072646967974928e+00,2.020350451937653613e+00
1.495492370996873932e+00,2.022122974226349790e+00
1.495492370996873932e+00,2.022122974226349790e+00
1.495492370996873932e+00,2.022122974226349790e+00
1.497898429828983913e+00,2.034789360245712775e+00
1.502545058304023184e+00,2.060298026266026650e+00
1.502545058304023184e+00,2.060298026266026650e+00
1.502545058304023184e+00,2.060298026266026650e+00
1.503218363485562037e+00,2.064052408814079698e+00
1.506907885565482497e+00,2.093037129613976255e+00
1.507342335439451730e+00,2.096484607637002728e+00
1.510066893787690878e+00,2.111712595466753495e+00
1.512111388197240114e+00,2.120478961841062659e+00
1.522712435487303173e+00,2.163781936521135041e+00
1.522712435487303173e+00,2.163781936521135041e+00
1.527940597616933571e+00,2.185696291076680620e+00
1.527940597616933571e+00,2.185696291076680620e+00
1.527940597616933571e+00,2.185696291076680620e+00
1.527940597616933571e+00,2.185696291076680620e+00
1.527940597616933571e+00,2.185696291076680620e+00
1.527940597616933571e+00,2.185696291076680620e+00
1.527940597616933571e+00,2.185696291076680620e+00
1.533164402421592909e+00,2.212962205501170398e+00
1.533434998809886318e+00,2.214429929202879510e+00
1.537393150966191779e+00,2.235131062615210329e+00
1.538231909762841410e+00,2.241210841595708825e+00
1.538231909762841410e+00,2.241210841595708825e+00
1.538231909762841410e+00,2.241210841595708825e+00
1.540843409729625080e+00,2.262184196359029897e+00
1.540843409729625080e+00,2.262184196359029897e+00
1.540843409729625080e+00,2.262184196359029897e+00
1.540843409729625080e+00,2.262184196359029897e+00
1.543942059267753519e+00,2.279740344367714666e+00
1.545110081008023384e+00,2.286212469862715313e+00
1.545110081008023384e+00,2.286212469862715313e+00
1.547556805098861954e+00,2.298957320031455254e+00
1.547556805098861954e+00,2.298957320031455254e+00
1.547556805098861954e+00,2.298957320031455254e+00
1.547754501882259826e+00,2.299754045082813558e+00
1.547754501882259826e+00,2.299754045082813558e+00
1.552406441789868419e+00,2.316356078558315268e+00
1.552406441789868419e+00,2.316356078558315268e+00
1.552406441789868419e+00,2.316356078558315268e+00
1.552406441789868419e+00,2.316356078558315268e+00
1.555268234576331343e+00,2.325271610674844336e+00
1.559113075535348836e+00,2.340341813499505985e+00
1.559113075535348836e+00,2.340341813499505985e+00
1.559113075535348836e+00,2.340341813499505985e+00
1.559113075535348836e+00,2.340341813499505985e+00
1.559113075535348836e+00,2.340341813499505985e+00
1.562125539307684718e+00,2.351020174145688646e+00
1.562125539307684718e+00,2.351020174145688646e+00
1.572832050042285212e+00,2.391438509174348415e+00
1.572832050042285212e+00,2.391438509174348415e+00
1.572832050042285212e+00,2.391438509174348415e+00
1.575346675540585162e+00,2.401230891614904994e+00
1.578668198235595899e+00,2.414778298993188521e+00
1.578853750470682105e+00,2.415580778927843397e+00
1.582183094693115688e+00,2.429333782943388531e+00
1.582183094693115688e+00,2.429333782943388531e+00
1.589857916139872707e+00,2.457329453866571978e+00
1.593007971930194167e+00,2.468834218027319505e+00
1.593676450925876065e+00,2.471550162079610757e+00
1.596169188876886524e+00,2.480950680892751947e+00
1.605403140804424700e+00,2.515686159538009559e+00
1.605403140804424700e+00,2.515686159538009559e+00
1.605403140804424700e+00,2.515686159538009559e+00
1.606949252662099425e+00,2.520141333193205213e+00
1.606949252662099425e+00,2.520141333193205213e+00
1.608725010379679299e+00,2.525686968268974208e+00
1.608725010379679299e+00,2.525686968268974208e+00
1.614456210622351451e+00,2.544218822647893674e+00
1.614456210622351451e+00,2.544218822647893674e+00
1.614456210622351451e+00,2.544218822647893674e+00
1.614456210622351451e+00,2.544218822647893674e+00
1.614456210622351451e+00,2.544218822647893674e+00
1.620383403281965506e+00,2.568193168837303197e+00
1.623236347665000912e+00,2.579337837464195982e+00
1.626667711951937267e+00,2.591218988282256941e+00
1.626922332318455622e+00,2.592064911206725331e+00
1.634457684375049347e+00,2.617072671020639785e+00
1.637719525742456605e+00,2.626520927854030241e+00
1.646335893051491306e+00,2.647296840776084181e+00
1.646335893051491306e+00,2.647296840776084181e+00
1.646335893051491306e+00,2.647296840776084181e+00
1.646335893051491306e+00,2.647296840776084181e+00
1.646335893051491306e+00,2.647296840776084181e+00
1.646335893051491306e+00,2.647296840776084181e+00
1.665987543696969109e+00,2.690309840926902840e+00
1.672639764174997934e+00,2.705338483938734218e+00
1.672639764174997934e+00,2.705338483938734218e+00
1.681830242815655518e+00,2.727114899124293057e+00
1.696668831691589441e+00,2.761895976398786701e+00
1.697508960954529522e+00,2.764092799869172001e+00
1.697508960954529522e+00,2.764092799869172001e+00
1.697508960954529522e+00,2.764092799869172001e+00
1.704597680785422176e+00,2.780555447100640620e+00
1.726255657410236344e+00,2.827216324428832639e+00
1.726255657410236344e+00,2.827216324428832639e+00
1.726255657410236344e+00,2.827216324428832639e+00
1.726255657410236344e+00,2.827216324428832639e+00
1.726255657410236344e+00,2.827216324428832639e+00
1.726255657410236344e+00,2.827216324428832639e+00
1.732924329536792651e+00,2.842352860080519683e+00
1.758833096803065654e+00,2.892137993941707563e+00
1.775385725937766113e+00,2.925872862797161744e+00
1.784697967273298547e+00,2.945985022418633026e+00
1.786991294044031564e+00,2.950516355626767062e+00
1.786991294044031564e+00,2.950516355626767062e+00
1.793335948256586931e+00,2.962537990228551799e+00
1.793335948256586931e+00,2.962537990228551799e+00
1.816422774373481319e+00,3.008459618848319916e+00
1.816422774373481319e+00,3.008459618848319916e+00
1.817428224442326989e+00,3.010458794451477793e+00
1.822205158181245510e+00,3.018995608611148906e+00
1.826266580147737351e+00,3.025751024514300447e+00
1.826266580147737351e+00,3.025751024514300447e+00
1.837586062059604508e+00,3.045175804460816593e+00
1.837586062059604508e+00,3.045175804460816593e+00
1.856889081518673823e+00,3.076627057325727499e+00
1.857611655172195508e+00,3.077771037044872315e+00
1.880408099404482503e+00,3.111610790309304431e+00
1.880408099404482503e+00,3.111610790309304431e+00
1.880408099404482503e+00,3.111610790309304431e+00
1.880408099404482503e+00,3.111610790309304431e+00
1.880408099404482503e+00,3.111610790309304431e+00
1.880408099404482503e+00,3.111610790309304431e+00
1.880408099404482503e+00,3.111610790309304431e+00
1.880408099404482503e+00,3.111610790309304431e+00
1.880408099404482503e+00,3.111610790309304431e+00
1.883470430426089193e+00,3.115765880027395518e+00
1.912305130177776258e+00,3.154576075193217921e+00
1.912305130177776258e+00,3.154576075193217921e+00
1.923922809284024149e+00,3.171196780808271942e+00
1.923922809284024149e+00,3.171196780808271942e+00
1.927982216221129974e+00,3.177040578351153943e+00
1.948692853208094045e+00,3.207633828571773815e+00
1.949848755749450158e+00,3.209321845406906348e+00
1.951237803354807898e+00,3.211049943610189583e+00
1.951237803354807898e+00,3.211049943610189583e+00
1.952164940547343130e+00,3.212374037252572645e+00
1.952164940547343130e+00,3.212374037252572645e+00
1.952164940547343130e+00,3.212374037252572645e+00
1.956168660909990420e+00,3.217412075113247116e+00
1.956168660909990420e+00,3.217412075113247116e+00
1.965820815786401443e+00,3.228145225762062864e+00
1.972447162906612261e+00,3.235364668513687203e+00
1.972964315189598583e+00,3.235963076812234274e+00
1.974374203959769147e+00,3.237553256034868099e+00
1.974374203959769147e+00,3.237553256034868099e+00
1.974374203959769147e+00,3.237553256034868099e+00
1.974374203959769147e+00,3.237553256034868099e+00
1.974374203959769147e+00,3.237553256034868099e+00
1.983589363123885230e+00,3.248175967269831599e+00
1.983589363123885230e+00,3.248175967269831599e+00
2.004655414957979609e+00,3.273676779376110790e+00
2.006463659244577258e+00,3.275831151571179323e+00
2.009231040504502630e+00,3.278989062180788228e+00
2.009231040504502630e+00,3.278989062180788228e+00
2.052180238745500152e+00,3.326858501349185815e+00

==> img/data_ellipse/SameInitialPointEllip_Trajectory_ML_0.dat <==
5.022517782069380043e-01,4.999504615938775154e-01
5.022517782069380043e-01,4.999504615938775154e-01
5.022517782069380043e-01,4.999504615938775154e-01
5.022517782069380043e-01,4.999504615938775154e-01
5.189193033125100163e-01,4.952475698276125327e-01
5.310829400527615762e-01,4.912014792352280002e-01
5.310829400527615762e-01,4.912014792352280002e-01
5.381852319235647109e-01,4.873705114226237201e-01
5.381852319235647109e-01,4.873705114226237201e-01
5.381852319235647109e-01,4.873705114226237201e-01
5.501800884985617035e-01,4.761872287014790039e-01
5.585329733057452506e-01,4.670262542411326434e-01
5.585329733057452506e-01,4.670262542411326434e-01
5.585329733057452506e-01,4.670262542411326434e-01
5.669347836645920458e-01,4.523251387282185010e-01
5.759021919627987929e-01,4.333507566534463007e-01
5.759021919627987929e-01,4.333507566534463007e-01
5.776732645492372864e-01,4.263166718662771970e-01
5.776732645492372864e-01,4.263166718662771970e-01
5.776732645492372864e-01,4.263166718662771970e-01
5.784512687089143901e-01,3.960763683740781693e-01
5.784512687089143901e-01,3.960763683740781693e-01
5.765878647920384958e-01,3.725416211430548907e-01
5.765878647920384958e-01,3.725416211430548907e-01
5.706615728506375662e-01,3.386114338577853600e-01
5.658032626027712508e-01,3.151489870420681183e-01
5.658032626027712508e-01,3.151489870420681183e-01
5.618571266103702389e-01,3.021417578101885937e-01
5.555323298684671229e-01,2.864763009036350727e-01
5.555323298684671229e-01,2.864763009036350727e-01
5.555323298684671229e-01,2.864763009036350727e-01
5.555323298684671229e-01,2.864763009036350727e-01
5.555323298684671229e-01,2.864763009036350727e-01
5.538075013643366518e-01,2.841518914223655767e-01
5.538075013643366518e-01,2.841518914223655767e-01
5.538075013643366518e-01,2.841518914223655767e-01
5.538075013643366518e-01,2.841518914223655767e-01
5.455980880198074701e-01,2.785842570235961269e-01
5.333053371471960791e-01,2.706120231747555782e-01
5.333053371471960791e-01,2.706120231747555782e-01
5.083945831909693069e-01,2.604874096394748095e-01
5.083945831909693069e-01,2.604874096394748095e-01
5.083945831909693069e-01,2.604874096394748095e-01
5.083945831909693069e-01,2.604874096394748095e-01
4.924341922381899050e-01,2.621487206317602570e-01
4.924341922381899050e-01,2.621487206317602570e-01
4.924341922381899050e-01,2.621487206317602570e-01
4.346531963630934081e-01,2.919450573370515056e-01
4.346531963630934081e-01,2.919450573370515056e-01
4.346531963630934081e-01,2.919450573370515056e-01
4.346531963630934081e-01,2.919450573370515056e-01
4.346531963630934081e-01,2.919450573370515056e-01
4.346531963630934081e-01,2.919450573370515056e-01
4.346531963630934081e-01,2.919450573370515056e-01
4.270797020097183982e-01,3.442076423884956604e-01
4.270797020097183982e-01,3.442076423884956604e-01
4.270797020097183982e-01,3.442076423884956604e-01
4.270797020097183982e-01,3.442076423884956604e-01
4.319403148799403347e-01,3.679566970072510879e-01
4.319403148799403347e-01,3.679566970072510879e-01
4.497593817469210942e-01,4.214762532411926443e-01
4.497593817469210942e-01,4.214762532411926443e-01
4.497593817469210942e-01,4.214762532411926443e-01
4.497593817469210942e-01,4.214762532411926443e-01
4.497593817469210942e-01,4.214762532411926443e-01
4.583857903439295667e-01,4.334614718679444256e-01
4.796795493510559449e-01,4.597090076228097510e-01
5.106467850699318856e-01,4.947219588690245362e-01
5.259520295259845213e-01,5.100806826155610540e-01
5.259520295259845213e-01,5.100806826155610540e-01
5.259520295259845213e-01,5.100806826155610540e-01
5.350832702176707700e-01,5.194228771586453242e-01
5.625689776472662107e-01,5.431156213360615048e-01
5.668563328608310359e-01,5.467335160798587612e-01
5.668563328608310359e-01,5.467335160798587612e-01
5.668563328608310359e-01,5.467335160798587612e-01
5.930964835204048935e-01,5.693810563565042671e-01
6.275186668380690058e-01,5.986372609149717139e-01
6.275186668380690058e-01,5.986372609149717139e-01
6.275186668380690058e-01,5.986372609149717139e-01
6.275186668380690058e-01,5.986372609149717139e-01
6.275186668380690058e-01,5.986372609149717139e-01
6.275186668380690058e-01,5.986372609149717139e-01
6.532438864547422952e-01,6.252194511654363129e-01
6.532438864547422952e-01,6.252194511654363129e-01
6.532438864547422952e-01,6.252194511654363129e-01
6.553801087092800959e-01,6.271922552416759888e-01
6.647506665533504666e-01,6.361047631448217832e-01
6.665496237430449389e-01,6.379276006968623847e-01
6.665496237430449389e-01,6.379276006968623847e-01
6.797413124023896636e-01,6.496501208148921513e-01
6.797413124023896636e-01,6.496501208148921513e-01
7.031540110908617303e-01,6.684838419450402913e-01
7.321195180588013773e-01,6.926336634367901146e-01
7.321195180588013773e-01,6.926336634367901146e-01
7.657378735402428083e-01,7.217489845254703162e-01
7.657378735402428083e-01,7.217489845254703162e-01
7.697370262248688366e-01,7.253981965257640940e-01
7.864879514667638682e-01,7.429563862436543431e-01
8.038356566492519395e-01,7.561947170212282021e-01
8.221617715690924255e-01,7.704721471738558147e-01
8.337455798446176125e-01,7.802010752185927211e-01
8.516469348753878954e-01,7.975447100188184368e-01
8.562865350652402174e-01,8.023702735368499761e-01
8.737467988669223029e-01,8.164307474085799043e-01
8.958335539592862107e-01,8.367370689216004909e-01
9.153124488785171486e-01,8.562801156326084184e-01
9.189309722836060956e-01,8.603667256609303093e-01
9.189309722836060956e-01,8.603667256609303093e-01
9.529633546739161298e-01,8.882272989719335321e-01
9.551778138405204732e-01,8.903028258313598897e-01
9.725456999122006341e-01,9.089673864367745493e-01
9.859198466833818397e-01,9.196625703442184996e-01
9.859198466833818397e-01,9.196625703442184996e-01
9.859198466833818397e-01,9.196625703442184996e-01
9.859198466833818397e-01,9.196625703442184996e-01
9.859198466833818397e-01,9.196625703442184996e-01
9.914912763108233440e-01,9.261050965630751586e-01
9.914912763108233440e-01,9.261050965630751586e-01
9.993555844008102929e-01,9.339746521807301693e-01
1.005026157807623610e+00,9.404645922760411780e-01
1.005026157807623610e+00,9.404645922760411780e-01
1.037607672966585293e+00,9.738801958898601896e-01
1.062778736670743962e+00,9.926585900194402345e-01
1.062778736670743962e+00,9.926585900194402345e-01
1.062778736670743962e+00,9.926585900194402345e-01
1.062778736670743962e+00,9.926585900194402345e-01
1.062778736670743962e+00,9.926585900194402345e-01
1.062778736670743962e+00,9.926585900194402345e-01
1.062778736670743962e+00,9.926585900194402345e-01
1.062778736670743962e+00,9.926585900194402345e-01
1.077065164128352626e+00,1.003698136426547816e+00
1.077065164128352626e+00,1.003698136426547816e+00
1.077515495075799246e+00,1.004167765523391376e+00
1.125387970291927386e+00,1.042525234515490506e+00
1.125387970291927386e+00,1.042525234515490506e+00
1.125387970291927386e+00,1.042525234515490506e+00
1.125387970291927386e+00,1.042525234515490506e+00
1.135931957820731864e+00,1.055641818632942819e+00
1.137178927765112313e+00,1.056797601772747619e+00
1.155149663236235469e+00,1.077126945529199187e+00
1.155149663236235469e+00,1.077126945529199187e+00
1.155149663236235469e+00,1.077126945529199187e+00
1.155149663236235469e+00,1.077126945529199187e+00
1.155149663236235469e+00,1.077126945529199187e+00
1.155149663236235469e+00,1.077126945529199187e+00
1.162449443120070702e+00,1.085843713269896149e+00
1.173523222665025401e+00,1.095488956091470678e+00
1.191861504017206030e+00,1.117386950531616518e+00
1.191861504017206030e+00,1.117386950531616518e+00
1.195583161937198380e+00,1.121550855832514904e+00
1.195936600703474850e+00,1.121839215843586590e+00
1.195936600703474850e+00,1.121839215843586590e+00
1.195936600703474850e+00,1.121839215843586590e+00
1.196897263612095363e+00,1.122838102840263863e+00
1.216407178467211914e+00,1.138222376110533007e+00
1.216407178467211914e+00,1.138222376110533007e+00
1.216407178467211914e+00,1.138222376110533007e+00
1.216407178467211914e+00,1.138222376110533007e+00
1.242330264543741958e+00,1.161216688518409645e+00
1.242330264543741958e+00,1.161216688518409645e+00
1.265940617568005244e+00,1.182248223733240788e+00
1.265940617568005244e+00,1.182248223733240788e+00
1.281370817186239242e+00,1.194550765351759303e+00
1.284754509711142800e+00,1.198251897478490813e+00
1.305496160708637055e+00,1.214789274242684902e+00
1.305496160708637055e+00,1.214789274242684902e+00
1.305496160708637055e+00,1.214789274242684902e+00
1.305496160708637055e+00,1.214789274242684902e+00
1.324640919268517125e+00,1.230187625766380632e+00
1.324640919268517125e+00,1.230187625766380632e+00
1.324640919268517125e+00,1.230187625766380632e+00
1.324640919268517125e+00,1.230187625766380632e+00
1.324640919268517125e+00,1.230187625766380632e+00
1.331471428905088183e+00,1.237445833908863646e+00
1.356752710266564188e+00,1.257012806636845115e+00
1.358306741928067440e+00,1.258664145388906475e+00
1.358306741928067440e+00,1.258664145388906475e+00
1.359881540293339963e+00,1.260301365182425748e+00
1.378601007178193560e+00,1.276551224017568043e+00
1.398984719127370990e+00,1.299998011369099649e+00
1.429616895230929607e+00,1.325699264583710679e+00
1.429616895230929607e+00,1.325699264583710679e+00
1.459377617319893794e+00,1.350669343486113005e+00
1.459377617319893794e+00,1.350669343486113005e+00
1.473369651824444793e+00,1.363335495766032857e+00
1.486247849918434172e+00,1.379220627262532028e+00
1.486247849918434172e+00,1.379220627262532028e+00
1.494351909095471997e+00,1.389216905060335128e+00
1.494351909095471997e+00,1.389216905060335128e+00
1.494351909095471997e+00,1.389216905060335128e+00
1.496519537014326051e+00,1.391396390094263413e+00
1.496519537014326051e+00,1.391396390094263413e+00
1.496519537014326051e+00,1.391396390094263413e+00
1.521217828766187496e+00,1.423636898972204801e+00
1.537360917577185848e+00,1.439064045730054975e+00
1.537360917577185848e+00,1.439064045730054975e+00
1.537360917577185848e+00,1.439064045730054975e+00
1.537360917577185848e+00,1.439064045730054975e+00
1.537360917577185848e+00,1.439064045730054975e+00
1.567347860845187180e+00,1.477316259507464036e+00
1.573281655451661543e+00,1.483020437403311798e+00
1.573281655451661543e+00,1.483020437403311798e+00
1.573281655451661543e+00,1.483020437403311798e+00
1.589941550714679019e+00,1.505832287236923861e+00
1.596757505845625147e+00,1.512614703553881945e+00
1.600495339849944187e+00,1.517732797435226821e+00
1.621373944458548655e+00,1.540193427352879896e+00
1.621373944458548655e+00,1.540193427352879896e+00
1.673602025236983204e+00,1.595289276848916193e+00
1.686448549440216160e+00,1.605447880572637764e+00
1.686448549440216160e+00,1.605447880572637764e+00
1.686448549440216160e+00,1.605447880572637764e+00
1.686448549440216160e+00,1.605447880572637764e+00
1.686924910997075200e+00,1.605870759449581353e+00
1.686924910997075200e+00,1.605870759449581353e+00
1.705314459759083912e+00,1.622572206803636785e+00
1.720823520937533990e+00,1.640723436470765684e+00
1.740204031972804932e+00,1.657269075946094183e+00
1.740204031972804932e+00,1.657269075946094183e+00
1.740204031972804932e+00,1.657269075946094183e+00
1.740204031972804932e+00,1.657269075946094183e+00
1.770850993130183682e+00,1.686932270318681981e+00
1.770850993130183682e+00,1.686932270318681981e+00
1.794615434382129671e+00,1.707803885806062461e+00
1.794615434382129671e+00,1.707803885806062461e+00
1.794615434382129671e+00,1.707803885806062461e+00
1.794615434382129671e+00,1.707803885806062461e+00
1.794615434382129671e+00,1.707803885806062461e+00
1.801751685524777047e+00,1.716536083307318883e+00
1.811503982124683665e+00,1.725238239702894028e+00
1.811503982124683665e+00,1.725238239702894028e+00
1.821629830184815058e+00,1.734273723043088911e+00
1.821629830184815058e+00,1.734273723043088911e+00
1.832395187814741089e+00,1.744597943986184063e+00
1.838350920058049676e+00,1.752333162181009651e+00
1.846838906933432334e+00,1.760361402302430989e+00
1.846838906933432334e+00,1.760361402302430989e+00
1.851595472150427302e+00,1.764919276122522085e+00
1.857514377792464977e+00,1.772219605546754284e+00
1.857514377792464977e+00,1.772219605546754284e+00
1.857514377792464977e+00,1.772219605546754284e+00
1.857514377792464977e+00,1.772219605546754284e+00
1.885680674185220562e+00,1.807173838729269510e+00
1.900275440102934477e+00,1.820950517645059330e+00
1.924234344984549150e+00,1.852003831549009272e+00
1.964110063098110093e+00,1.889644378035630901e+00
1.974600550730806425e+00,1.903233952563686771e+00
2.009210213819885293e+00,1.935886805291362700e+00
2.009210213819885293e+00,1.935886805291362700e+00
2.011133237405072549e+00,1.937563392238427440e+00
2.036676977948566059e+00,1.965200555596404497e+00

==> img/data_ellipse/SameInitialPointEllip_Trajectory_ML_3.dat <==
5.000000000000000000e-01,5.000000000000000000e-01
5.106759377996287208e-01,5.177479962579510930e-01
5.106759377996287208e-01,5.177479962579510930e-01
5.245520226394474461e-01,5.369373869882914097e-01
5.245520226394474461e-01,5.369373869882914097e-01
5.639115133260150792e-01,5.819588016617175397e-01
5.766308749032799108e-01,5.946800306189488072e-01
5.933775879924877428e-01,6.101092704277434331e-01
5.933775879924877428e-01,6.101092704277434331e-01
5.933775879924877428e-01,6.101092704277434331e-01
5.933775879924877428e-01,6.101092704277434331e-01
5.933775879924877428e-01,6.101092704277434331e-01
5.933775879924877428e-01,6.101092704277434331e-01
5.933775879924877428e-01,6.101092704277434331e-01
6.015508195152174942e-01,6.157338973768872181e-01
6.015508195152174942e-01,6.157338973768872181e-01
6.015508195152174942e-01,6.157338973768872181e-01
6.015508195152174942e-01,6.157338973768872181e-01
6.015508195152174942e-01,6.157338973768872181e-01
6.210430039199360541e-01,6.283058017202165502e-01
6.495582946503780652e-01,6.454694691730825662e-01
6.495582946503780652e-01,6.454694691730825662e-01
6.934946595878883624e-01,6.707126001657671699e-01
6.934946595878883624e-01,6.707126001657671699e-01
6.959971210069514358e-01,6.720953905557113250e-01
6.959971210069514358e-01,6.720953905557113250e-01
7.312288917666895927e-01,6.915893236038442859e-01
7.312288917666895927e-01,6.915893236038442859e-01
7.403690520459791369e-01,6.960846430179146171e-01
7.423029392391670145e-01,6.969624140934249645e-01
7.423029392391670145e-01,6.969624140934249645e-01
7.423029392391670145e-01,6.969624140934249645e-01
7.423029392391670145e-01,6.969624140934249645e-01
7.423029392391670145e-01,6.969624140934249645e-01
7.423029392391670145e-01,6.969624140934249645e-01
7.597870885304065514e-01,7.030135115319515737e-01
7.740928393275021691e-01,7.078226533621616579e-01
7.836061730236718592e-01,7.109980836117839598e-01
7.836061730236718592e-01,7.109980836117839598e-01
7.836061730236718592e-01,7.109980836117839598e-01
7.836061730236718592e-01,7.109980836117839598e-01
8.222908331143226057e-01,7.252818278939565655e-01
8.222908331143226057e-01,7.252818278939565655e-01
8.222908331143226057e-01,7.252818278939565655e-01
8.222908331143226057e-01,7.252818278939565655e-01
8.222908331143226057e-01,7.252818278939565655e-01
8.301920038932369961e-01,7.280386237120243242e-01
8.313013010572637418e-01,7.283902828223615122e-01
8.651328110189880904e-01,7.394428470334151182e-01
8.651328110189880904e-01,7.394428470334151182e-01
8.876719760776633494e-01,7.458526320247635955e-01
9.251223227774563185e-01,7.564785848163350090e-01
9.305436690416739598e-01,7.576977533662253572e-01
9.305436690416739598e-01,7.576977533662253572e-01
9.312105080610040275e-01,7.578519713654846557e-01
9.483562640002161093e-01,7.646901416144368246e-01
9.609072589743510306e-01,7.690616642416566728e-01
1.003697104118395744e+00,7.802457074469759668e-01
1.003697104118395744e+00,7.802457074469759668e-01
1.014153200036818969e+00,7.828818553699061766e-01
1.026374274342708226e+00,7.862889508444536046e-01
1.026374274342708226e+00,7.862889508444536046e-01
1.026374274342708226e+00,7.862889508444536046e-01
1.056213521104393260e+00,7.923022136068010868e-01
1.088999374451287139e+00,8.007933671356460836e-01
1.088999374451287139e+00,8.007933671356460836e-01
1.088999374451287139e+00,8.007933671356460836e-01
1.088999374451287139e+00,8.007933671356460836e-01
1.088999374451287139e+00,8.007933671356460836e-01
1.088999374451287139e+00,8.007933671356460836e-01
1.088999374451287139e+00,8.007933671356460836e-01
1.088999374451287139e+00,8.007933671356460836e-01
1.088999374451287139e+00,8.007933671356460836e-01
1.088999374451287139e+00,8.007933671356460836e-01
1.088999374451287139e+00,8.007933671356460836e-01
1.129712048554449622e+00,8.081122808757028597e-01
1.147179369372830271e+00,8.103871593350391311e-01
1.147179369372830271e+00,8.103871593350391311e-01
1.147179369372830271e+00,8.103871593350391311e-01
1.147179369372830271e+00,8.103871593350391311e-01
1.147179369372830271e+00,8.103871593350391311e-01
1.201630580205930832e+00,8.188394675314871751e-01
1.203231031169737175e+00,8.190185043387296915e-01
1.208677039370990025e+00,8.195479566417468442e-01
1.226966626197268484e+00,8.210850816659434059e-01
1.226966626197268484e+00,8.210850816659434059e-01
1.226966626197268484e+00,8.210850816659434059e-01
1.269246964966521896e+00,8.223937906487102101e-01
1.269246964966521896e+00,8.223937906487102101e-01
1.269246964966521896e+00,8.223937906487102101e-01
1.285409637885767342e+00,8.227128474841461925e-01
1.291507614704404894e+00,8.226051386210559979e-01
1.291507614704404894e+00,8.226051386210559979e-01
1.291507614704404894e+00,8.226051386210559979e-01
1.300452497046711287e+00,8.218374453063873597e-01
1.320253726805022065e+00,8.199869443291890603e-01
1.320253726805022065e+00,8.199869443291890603e-01
1.343932856970321721e+00,8.170084103132883024e-01
1.365924924526699336e+00,8.142648911831145142e-01
1.383687414660375259e+00,8.124330434889458497e-01
1.383687414660375259e+00,8.124330434889458497e-01
1.383687414660375259e+00,8.124330434889458497e-01
1.398209286514950245e+00,8.106940279264372995e-01
1.404398995233308689e+00,8.098524684854724320e-01
1.404398995233308689e+00,8.098524684854724320e-01
1.413990538621091364e+00,8.083640558374716178e-01
1.418707096855659433e+00,8.074222769830200486e-01
1.418707096855659433e+00,8.074222769830200486e-01
1.423959478524125188e+00,8.063567458337491667e-01
1.462738240808551193e+00,7.995954222840898629e-01
1.502604486011729357e+00,7.906729909358519715e-01
1.553587024476510869e+00,7.781304326659596038e-01
1.554278123266405798e+00,7.779442460032560680e-01
1.554278123266405798e+00,7.779442460032560680e-01
1.554278123266405798e+00,7.779442460032560680e-01
1.554278123266405798e+00,7.779442460032560680e-01
1.561197743572024343e+00,7.759551851802618527e-01
1.585633668067101709e+00,7.700683354962527538e-01
1.585633668067101709e+00,7.700683354962527538e-01
1.585633668067101709e+00,7.700683354962527538e-01
1.585633668067101709e+00,7.700683354962527538e-01
1.585633668067101709e+00,7.700683354962527538e-01
1.585633668067101709e+00,7.700683354962527538e-01
1.594883696621805180e+00,7.677858793297188678e-01
1.594883696621805180e+00,7.677858793297188678e-01
1.594883696621805180e+00,7.677858793297188678e-01
1.650312041296327914e+00,7.550159028691469931e-01
1.650312041296327914e+00,7.550159028691469931e-01
1.650312041296327914e+00,7.550159028691469931e-01
1.650312041296327914e+00,7.550159028691469931e-01
1.679000542176617428e+00,7.455016031319779968e-01
1.679000542176617428e+00,7.455016031319779968e-01
1.692700415254646096e+00,7.410655042540815751e-01
1.707639400787400508e+00,7.360766557101644514e-01
1.738134735719032653e+00,7.240255147573030348e-01
1.738134735719032653e+00,7.240255147573030348e-01
1.758953398368753529e+00,7.160725043670287393e-01
1.765066479186991888e+00,7.137600979898138798e-01
1.765066479186991888e+00,7.137600979898138798e-01
1.773017754275755031e+00,7.104398220444998469e-01
1.787168165024418220e+00,7.044627777211661668e-01
1.791571350518066374e+00,7.028098561507656328e-01
1.791571350518066374e+00,7.028098561507656328e-01
1.791571350518066374e+00,7.028098561507656328e-01
1.791571350518066374e+00,7.028098561507656328e-01
1.852888616356590745e+00,6.788316950376498404e-01
1.852888616356590745e+00,6.788316950376498404e-01
1.887643036939966823e+00,6.640000534691112843e-01
1.894512034753164542e+00,6.609950474440717816e-01
1.894512034753164542e+00,6.609950474440717816e-01
1.902992816987487235e+00,6.572896631128926082e-01
1.939508978192201694e+00,6.430287436017736447e-01
1.939508978192201694e+00,6.430287436017736447e-01
1.939508978192201694e+00,6.430287436017736447e-01
1.966768544421753528e+00,6.317666913298015663e-01
1.977859827612374222e+00,6.269847439921760746e-01
1.977859827612374222e+00,6.269847439921760746e-01
1.977859827612374222e+00,6.269847439921760746e-01
1.977859827612374222e+00,6.269847439921760746e-01
1.977859827612374222e+00,6.269847439921760746e-01
1.993828194662560893e+00,6.202975190210852086e-01
1.993828194662560893e+00,6.202975190210852086e-01
2.022372862008992023e+00,6.091113958741817269e-01
2.022372862008992023e+00,6.091113958741817269e-01
2.022372862008992023e+00,6.091113958741817269e-01
2.030523931751953448e+00,6.058142283046106247e-01
2.040692139949861428e+00,6.010052733747115461e-01
2.040692139949861428e+00,6.010052733747115461e-01
2.060197672010144032e+00,5.912864298846974842e-01
2.060197672010144032e+00,5.912864298846974842e-01
2.076882268060863623e+00,5.839286568096618835e-01
2.112688626432919659e+00,5.686002058464825204e-01
2.136349662734627231e+00,5.587559049388377552e-01
2.136349662734627231e+00,5.587559049388377552e-01
2.166275302739591790e+00,5.471298122600571912e-01
2.166275302739591790e+00,5.471298122600571912e-01
2.197673718150589650e+00,5.362847179921561569e-01
2.222882267401029566e+00,5.275666482043656069e-01
2.222882267401029566e+00,5.275666482043656069e-01
2.222882267401029566e+00,5.275666482043656069e-01
2.222882267401029566e+00,5.275666482043656069e-01
2.248373429712057003e+00,5.194446176384363012e-01
2.248373429712057003e+00,5.194446176384363012e-01
2.248373429712057003e+00,5.194446176384363012e-01
2.265074391592669656e+00,5.134597640019286091e-01
2.299371568854291947e+00,5.014931980653215549e-01
2.321958486019651602e+00,4.956063482258170061e-01
2.321958486019651602e+00,4.956063482258170061e-01
2.360658618777798257e+00,4.851353597409081009e-01
2.360658618777798257e+00,4.851353597409081009e-01
2.360658618777798257e+00,4.851353597409081009e-01
2.368892097165122834e+00,4.835941721778663771e-01
2.376933000978220800e+00,4.823356071053527261e-01
2.453344478728470168e+00,4.689242432744731848e-01
2.453344478728470168e+00,4.689242432744731848e-01
2.464816314424945531e+00,4.689252780464521209e-01
2.477894939257262230e+00,4.697959381249160460e-01
2.487665640805690082e+00,4.708789195705336827e-01
2.538708398949939049e+00,4.775769499741236990e-01
2.538708398949939049e+00,4.775769499741236990e-01
2.538708398949939049e+00,4.775769499741236990e-01
2.557918041120049946e+00,4.846851573831000848e-01
2.575851580076860881e+00,4.937193367814435296e-01
2.588535873298652312e+00,5.014588236193546766e-01
2.588535873298652312e+00,5.014588236193546766e-01
2.605963044667410244e+00,5.160325152770365298e-01
2.652086332929343815e+00,5.596824985538173536e-01
2.681262369755617492e+00,5.902280941949362703e-01
2.686708567752077670e+00,5.966305211591644841e-01
2.686708567752077670e+00,5.966305211591644841e-01
2.699927821689421137e+00,6.126409910811011494e-01
2.699927821689421137e+00,6.126409910811011494e-01
2.710183825230510823e+00,6.282646634236146443e-01
2.710183825230510823e+00,6.282646634236146443e-01
2.719107297796523603e+00,6.440085683144176620e-01
2.725619216537478184e+00,6.561724304736678004e-01
2.725619216537478184e+00,6.561724304736678004e-01
2.725619216537478184e+00,6.561724304736678004e-01
2.744391223395198143e+00,6.875607191042494293e-01
2.744391223395198143e+00,6.875607191042494293e-01
2.746115085629777131e+00,6.907264559052610498e-01
2.768613313639360918e+00,7.339998141250095864e-01
2.768613313639360918e+00,7.339998141250095864e-01
2.774491417594917131e+00,7.481041461448261209e-01
2.774491417594917131e+00,7.481041461448261209e-01
2.774491417594917131e+00,7.481041461448261209e-01
2.786933290802705354e+00,7.724626485757618566e-01
2.802117547060963165e+00,8.025608656253739870e-01
2.810782619859594433e+00,8.176371801802938544e-01
2.816032506327849738e+00,8.276406762079430157e-01
2.827928622051278928e+00,8.500695912109034191e-01
2.827928622051278928e+00,8.500695912109034191e-01
2.828901663337179961e+00,8.518617623241931947e-01
2.828901663337179961e+00,8.518617623241931947e-01
2.844703158552285061e+00,8.796761542505188158e-01
2.844703158552285061e+00,8.796761542505188158e-01
2.847854407932185250e+00,8.856569079785149290e-01
2.847854407932185250e+00,8.856569079785149290e-01
2.848899786692612235e+00,8.875622289915817698e-01
2.853466619870017151e+00,8.976336725496911750e-01
2.853466619870017151e+00,8.976336725496911750e-01
2.853550216937405626e+00,8.977991602496173673e-01
2.853550216937405626e+00,8.977991602496173673e-01
2.856827919218883238e+00,9.047287580324689937e-01
2.856827919218883238e+00,9.047287580324689937e-01
2.862858988681646011e+00,9.160784700920604484e-01
2.873320269240055236e+00,9.384595515980552749e-01
2.875462306823333591e+00,9.431736202778949751e-01
2.896848124832817728e+00,9.855089091889830399e-01
2.896848124832817728e+00,9.855089091889830399e-01
2.910037221434107479e+00,1.013082667865381703e+00
2.910037221434107479e+00,1.013082667865381703e+00
2.911523460658953955e+00,1.016153727375884053e+00
2.911523460658953955e+00,1.016153727375884053e+00
2.931312366485472332e+00,1.053917036081757574e+00
2.942940861649003370e+00,1.075123844471954637e+00
2.942940861649003370e+00,1.075123844471954637e+00
2.957852058279375029e+00,1.109920110198828080e+00
2.967770271306765739e+00,1.131627642321380911e+00
2.967770271306765739e+00,1.131627642321380911e+00
2.971462898694070098e+00,1.139393124181049544e+00
2.971462898694070098e+00,1.139393124181049544e+00
2.971462898694070098e+00,1.139393124181049544e+00
2.971462898694070098e+00,1.139393124181049544e+00
2.976804615589043745e+00,1.151482176177992311e+00
2.976804615589043745e+00,1.151482176177992311e+00
2.976804615589043745e+00,1.151482176177992311e+00
2.976804615589043745e+00,1.151482176177992311e+00
2.976804615589043745e+00,1.151482176177992311e+00
3.009172196500861318e+00,1.223810120096573639e+00
3.009172196500861318e+00,1.223810120096573639e+00
3.009172196500861318e+00,1.223810120096573639e+00
3.011458212534923184e+00,1.228334392968982502e+00
3.021139132569865993e+00,1.247860345962272577e+00
3.021139132569865993e+00,1.247860345962272577e+00
3.021139132569865993e+00,1.247860345962272577e+00
3.021139132569865993e+00,1.247860345962272577e+00
3.021139132569865993e+00,1.247860345962272577e+00
3.021139132569865993e+00,1.247860345962272577e+00
3.021139132569865993e+00,1.247860345962272577e+00
3.029818051954667357e+00,1.266275381183366022e+00
3.029818051954667357e+00,1.266275381183366022e+00
3.029818051954667357e+00,1.266275381183366022e+00
3.029818051954667357e+00,1.266275381183366022e+00
3.035694555314325527e+00,1.278790873409525242e+00
3.049357573628245888e+00,1.311199071147129080e+00
3.064476227468101666e+00,1.343261370575872693e+00
3.064476227468101666e+00,1.343261370575872693e+00
3.067630941755508989e+00,1.349675853919712454e+00
3.067630941755508989e+00,1.349675853919712454e+00
3.087424339330321121e+00,1.389783413207970275e+00
3.087424339330321121e+00,1.389783413207970275e+00
3.091899839850773102e+00,1.398742582455581029e+00
3.095445005995625554e+00,1.406150139536179733e+00
3.095445005995625554e+00,1.406150139536179733e+00
3.098065543821650003e+00,1.411023634238917301e+00
3.098065543821650003e+00,1.411023634238917301e+00
3.098065543821650003e+00,1.411023634238917301e+00
3.098065543821650003e+00,1.411023634238917301e+00
3.102004397581726192e+00,1.420212212526502649e+00
3.102805804814213975e+00,1.421958358005602330e+00
3.115087932219926969e+00,1.445503599154045249e+00
3.125348902359648573e+00,1.464769592265731335e+00
3.125348902359648573e+00,1.464769592265731335e+00
3.128732405370665326e+00,1.471454403071434935e+00
3.144943252302643710e+00,1.501279032912906430e+00
3.144943252302643710e+00,1.501279032912906430e+00
3.164011361477339523e+00,1.535612039411133889e+00
3.175135398292481259e+00,1.555955518461945797e+00
3.181427376882147051e+00,1.567925118196126455e+00
3.215340036544274138e+00,1.628019942772878537e+00
3.215340036544274138e+00,1.628019942772878537e+00
3.215340036544274138e+00,1.628019942772878537e+00
3.215340036544274138e+00,1.628019942772878537e+00
3.257793961843888475e+00,1.716961419433038705e+00
3.284830457313057117e+00,1.770482480056916996e+00
3.331419016032359792e+00,1.854153524091991745e+00
3.331857358969547267e+00,1.855045658161492028e+00
3.387572467246303454e+00,1.961751387161692950e+00
3.463939499641631503e+00,2.119914130932895713e+00
3.525175970171606998e+00,2.253764563176662072e+00
3.620007427548051826e+00,2.458979195702800880e+00
3.697389516842850998e+00,2.624537855926170060e+00
3.753502723977290234e+00,2.735314499544865718e+00
3.842716603789634977e+00,2.906237969133707022e+00
3.941400845088709914e+00,3.077606315358902389e+00
3.974448703519931847e+00,3.143754726142698352e+00
4.055272878136881864e+00,3.275230492410662109e+00
4.105493242262677533e+00,3.358042504527053662e+00
4.159419631441362952e+00,3.446087059521905971e+00
4.219663710283452218e+00,3.561970313075061512e+00
4.322330419940570323e+00,3.730383370561674905e+00
4.383596829919297555e+00,3.842319409611574699e+00
4.450843312019063802e+00,4.000676292083118035e+00
4.535487416708748221e+00,4.182179147638947825e+00
4.618513913754977551e+00,4.338476627061436552e+00
4.670203853409517158e+00,4.429313827051081454e+00
4.733203993420321609e+00,4.529178874668620125e+00
4.759589649226085406e+00,4.576759395320427082e+00
4.795710649266478498e+00,4.634307531766614474e+00
4.814918132038070731e+00,4.665416174329587662e+00
4.836058503772582284e+00,4.700152314000866305e+00
4.836367688461724157e+00,4.700739694963773196e+00
4.842415776249206161e+00,4.712737221930222375e+00
4.858294595051338760e+00,4.746522019384601165e+00

==> img/data_multi/SameInitialPointMulti_Trajectory_Ags_1.dat <==
4.995674166576967168e-01,5.089701586756396612e-01
4.995833202794736638e-01,5.096051235247275324e-01
5.020084291096280626e-01,5.283677642669417640e-01
5.064399448227151490e-01,5.504607697975157921e-01
5.125475165518147413e-01,5.706235820273617421e-01
5.303114401654565047e-01,6.181093112565170244e-01
5.545929867284792314e-01,6.718255493658873423e-01
5.763677476775740383e-01,7.147593927187024798e-01
5.771181387727849499e-01,7.160931812857246337e-01
5.967673798851946820e-01,7.411130205236398094e-01
5.984404852813913767e-01,7.431923933896582568e-01
6.401226283836937148e-01,7.933377926224616239e-01
6.489594137964332932e-01,8.038056646294873264e-01
6.700394598965665471e-01,8.275839295604181522e-01
6.925236183390366396e-01,8.530975485158653893e-01
7.335054728432177651e-01,8.975483087764936085e-01
7.335054728432177651e-01,8.975483087764936085e-01
7.565186657010759541e-01,9.201733909369717024e-01
7.565186657010759541e-01,9.201733909369717024e-01
7.573608299765427487e-01,9.209202306653851977e-01
7.826668147005354514e-01,9.433526877607916195e-01
8.026553460851033606e-01,9.635038793793107015e-01
8.094508331073251295e-01,9.697687457555157486e-01
8.094508331073251295e-01,9.697687457555157486e-01
8.191327213997721124e-01,9.786573971707758224e-01
8.793143256166771060e-01,1.037398007264941802e+00
9.336607590855111605e-01,1.085104654845700622e+00
9.521077379817889375e-01,1.102376303704116767e+00
9.725302069303143337e-01,1.122271342281404571e+00
1.043198908902352562e+00,1.186857802863722222e+00
1.060899211975760092e+00,1.203033539002074104e+00
1.060899211975760092e+00,1.203033539002074104e+00
1.111747416455568072e+00,1.252325649951939068e+00
1.159801077197747832e+00,1.295269341907874461e+00
1.267268793172483088e+00,1.397873491348694763e+00
1.389394928153540931e+00,1.491730000940754586e+00
1.525330014451227623e+00,1.594756630170348632e+00
1.684262804399700997e+00,1.710446274576808534e+00
1.890708492913969030e+00,1.819717544215578409e+00
2.018054309180531192e+00,1.847875732366032642e+00
2.064556988639327795e+00,1.844508590502913714e+00
2.127909746313823458e+00,1.826880538122714004e+00
2.156230919792832434e+00,1.816203497108393572e+00
2.167639122813736385e+00,1.811781512722167919e+00
2.186211786991230088e+00,1.804927901095446652e+00
2.207232320031736084e+00,1.796265554764937544e+00
2.243150422248005871e+00,1.781549196505643806e+00
2.269769723704369913e+00,1.771735360563728934e+00
2.269769723704369913e+00,1.771735360563728934e+00
2.295023585558425339e+00,1.763451052329044311e+00
2.295023585558425339e+00,1.763451052329044311e+00
2.339949738679910851e+00,1.751167949929060441e+00
2.361917473250932709e+00,1.746740306140779353e+00
2.508884639203938782e+00,1.721679983950845871e+00
2.790837082615285958e+00,1.703869957697009552e+00
3.309700919002405595e+00,1.770835676202590303e+00
3.860252519164765861e+00,1.938697082031630714e+00
4.607315415590274021e+00,2.386827576065401413e+00
4.922547494396148693e+00,2.748002426682066623e+00
5.029403397453138247e+00,3.061641376451147423e+00
5.036900192374663021e+00,3.215540764674399199e+00
5.025163223995623873e+00,3.582499033845664815e+00
5.013393121200216740e+00,3.787911675977831294e+00
5.003468926612059775e+00,4.070731503121377770e+00
4.995613930057290375e+00,4.237570056687132158e+00
4.992781516428026478e+00,4.448530763927023735e+00
4.997196834840165636e+00,4.537032713126637695e+00
4.997518504010501239e+00,4.544198032345160065e+00
5.001954789304552840e+00,4.655956942114686470e+00
5.001954789304552840e+00,4.655956942114686470e+00
5.006731555140429002e+00,4.713570200593701465e+00
4.998229193222642586e+00,4.751005193966748585e+00
4.953805308309201294e+00,4.818002133109116514e+00
4.920323820591098851e+00,4.840564274557242364e+00
4.893024155202452263e+00,4.848484917262288363e+00
4.863847367972384816e+00,4.855482666745033704e+00
4.842808059322506686e+00,4.860849469141703239e+00
4.789495997813824069e+00,4.881089752612718158e+00
4.781722068361458966e+00,4.884925780317884048e+00
4.725431375586645721e+00,4.920793973536469856e+00
4.725431375586645721e+00,4.920793973536469856e+00
4.723929715944214180e+00,4.935631824261715650e+00
4.724554051920321740e+00,4.937300129284952988e+00
4.740406263429965961e+00,4.963460177012373187e+00
4.785903072979969863e+00,4.990806012943416192e+00
4.817002890778890212e+00,4.997074316292375862e+00
4.855570037863961019e+00,4.986609303703898988e+00
4.893646319491791630e+00,4.945053878472051245e+00
5.028059629595952984e+00,4.766297271465460561e+00
5.131499423136197002e+00,4.387870355006821654e+00
5.224357520277368216e+00,3.943278576433466132e+00
5.255272540851604113e+00,3.710305201047474633e+00
5.268515972987138696e+00,3.422502966909372724e+00
5.254157251912659810e+00,3.069738552757835137e+00
5.232180173409838986e+00,2.713358263088871514e+00
5.183525614722156227e+00,2.283584582885876735e+00
5.141761670744955381e+00,1.904291730459906296e+00
5.132497369190971881e+00,1.654169595260018832e+00
5.136742192050435918e+00,1.469800608328239111e+00
5.154649839781071385e+00,1.273945901942956871e+00
5.175639785911434032e+00,1.106317934777578005e+00
5.206335282398591779e+00,9.286950817199058905e-01
5.249515420658137366e+00,7.718495557191135115e-01
5.326312797384343156e+00,5.670527374324361158e-01
5.399969898206330221e+00,4.068101969218837488e-01
5.414707027389284555e+00,3.795370947641084625e-01
5.498717868137575238e+00,2.576472498053671289e-01
5.526152819601572119e+00,2.254192962043452264e-01
5.531713794734645973e+00,2.191166057639414855e-01
5.560712551606491694e+00,1.911774791449729893e-01
5.613723615723312577e+00,1.472895657677831260e-01
5.666767669112305228e+00,1.076316966009082526e-01
5.699653607115756415e+00,8.196284302390614840e-02
5.727187000028673758e+00,6.097517871714206589e-02
5.740710609586631819e+00,5.190639245478764069e-02
5.788799449643622808e+00,2.307355334055817900e-02
5.797839306982089269e+00,1.728105510076931306e-02
5.822401503050018690e+00,6.367486978472620962e-04
5.844220332213575730e+00,-1.666842210553201239e-02
5.887015691947969032e+00,-5.864684768575203350e-02
5.904504641506010287e+00,-8.099031896075745141e-02
5.913869752075957109e+00,-9.771115455919145154e-02
5.913869752075957109e+00,-9.771115455919145154e-02
5.933150849398777460e+00,-1.784872998819772849e-01
5.931083259384864803e+00,-2.156620555007865980e-01
5.925801908194515910e+00,-2.473693225321688671e-01
5.911181351134159989e+00,-2.850706624576163639e-01
5.904225853647787403e+00,-2.974258753584557158e-01
5.890310028859884639e+00,-3.143566620699037584e-01
5.844444217813950182e+00,-3.531966141167579565e-01
5.813927741281683659e+00,-3.743192484876788906e-01
5.779974928399919776e+00,-3.809699576493314477e-01
5.745918162761356029e+00,-3.699868699512935954e-01
5.707568218377435443e+00,-3.307473212549985053e-01
5.628723868605630898e+00,-2.154529710896920802e-01
5.578727079621176088e+00,-1.237171152686572517e-01
5.528743440011077759e+00,-7.182544586352507254e-03
5.508374189661499720e+00,5.321670642791944544e-02
5.499682703873072676e+00,8.163102818282109985e-02
5.469360985577393919e+00,1.838734548616828002e-01
5.464897804896489575e+00,2.077540151954254122e-01
5.463139378837266413e+00,2.236905633026299856e-01
5.461020055835944298e+00,2.432898207055613216e-01
5.461020055835944298e+00,2.432898207055613216e-01
5.459468174727046375e+00,2.801863785425500186e-01
5.459468174727046375e+00,2.801863785425500186e-01
5.459468174727046375e+00,2.801863785425500186e-01
5.459354727664968543e+00,3.275407199100563438e-01
5.459428589223382033e+00,3.293471374627452986e-01
5.459992164310372154e+00,3.564557366903361446e-01
5.463392970965486484e+00,4.097065770777318372e-01
5.465029101295034053e+00,4.258133507981286536e-01
5.470811309656653521e+00,4.576888588696030880e-01
5.496264923013487902e+00,4.945985183824270215e-01
5.660364859045063923e+00,5.996721065501484649e-01
5.825589753647325786e+00,6.352348581238006497e-01
5.923587998546006261e+00,6.576346440110228952e-01
6.065217051789153935e+00,6.898492688706292508e-01
6.224032586201404094e+00,7.287366135145501023e-01
6.736268623515167420e+00,8.516604814729259454e-01
7.112736899122800160e+00,9.536219697657968286e-01
7.302954030924277973e+00,1.117975037711183894e+00
7.347788059574048347e+00,1.179904585190847621e+00
7.365761160923357309e+00,1.226154842005753753e+00
7.374140615561091572e+00,1.246622002045848054e+00
7.384209873843964544e+00,1.271266021265109458e+00
7.404309836530384992e+00,1.318316067019139837e+00
7.414196214182680933e+00,1.351609920455461022e+00
7.419537332498201465e+00,1.367689858799242986e+00
7.419537332498201465e+00,1.367689858799242986e+00
7.428161843402464548e+00,1.395878679670075950e+00
7.430168974131596826e+00,1.403285612384232106e+00
7.434123022136118308e+00,1.416133160659085011e+00
7.468009474445446827e+00,1.537040913505794748e+00
7.468009474445446827e+00,1.537040913505794748e+00
7.468487763699499737e+00,1.539144758751257669e+00
7.473233645889922450e+00,1.556696211679523767e+00
7.478807268725675250e+00,1.580685039247568868e+00
7.486526404230145815e+00,1.607592544914539179e+00
7.494125162015571107e+00,1.637008816716211790e+00
7.497356188900793583e+00,1.649080248599112952e+00
7.509692130026482282e+00,1.699667898173500058e+00
7.518115476758111981e+00,1.735722963786659356e+00
7.523932422476986126e+00,1.761484719723889869e+00
7.528538222408575287e+00,1.784493358859705614e+00
7.529644620607655270e+00,1.789077709747566303e+00
7.535961549553456429e+00,1.816157264887541922e+00
7.535961549553456429e+00,1.816157264887541922e+00
7.538641847879946845e+00,1.828781008190532686e+00
7.539588255641292314e+00,1.832424521580736210e+00
7.545752750041570422e+00,1.858903343050050783e+00
7.556954595749231451e+00,1.906042694502545709e+00
7.564667939195335755e+00,1.935649773226745696e+00
7.567543964792856848e+00,1.951441391870963216e+00
7.577442896383002946e+00,2.001238092150393832e+00
7.587084813170201336e+00,2.041588833267409253e+00
7.592229992880908718e+00,2.065700360891019827e+00
7.601256051701318128e+00,2.111045867187501646e+00
7.602869156469870937e+00,2.119156787620930071e+00
7.608416494780478878e+00,2.151108781873897424e+00
7.628221071145569354e+00,2.232010784425361383e+00
7.649737702824918273e+00,2.334624203437011936e+00
7.663032750612464916e+00,2.406384551548563788e+00
7.668383246075127779e+00,2.429665835793534789e+00
7.677437281290904636e+00,2.477670267221522948e+00
7.686171843379421276e+00,2.512268370097291648e+00
7.693148053366100747e+00,2.543600087465144544e+00
7.702949364359528595e+00,2.586043502260052307e+00
7.717654043030831801e+00,2.647980347141294377e+00
7.728515575063680920e+00,2.682366531200237159e+00
7.737362459257159486e+00,2.711913411503350524e+00
7.775233733168009032e+00,2.827402014567864441e+00
7.801398161476705617e+00,2.928241656525830017e+00
7.831836782958157883e+00,3.054832402759230625e+00
7.845453433569745449e+00,3.096763159097516649e+00
7.894813122169964004e+00,3.255001375632302629e+00
7.942444837242889299e+00,3.420536851539889067e+00
8.015476775614247984e+00,3.641256620462637539e+00
8.094776282616612306e+00,3.844867665613491248e+00
8.169115068210691888e+00,4.002324144976658893e+00
8.260342076099021824e+00,4.173849200598755083e+00
8.385827080328771999e+00,4.390720025404706739e+00
8.513713796587211391e+00,4.612234799787582773e+00
8.683991564002694119e+00,4.857793609945849411e+00
8.911761109766130673e+00,5.171287077490306139e+00
9.257161749938555673e+00,5.505308266687440444e+00
9.723006374424144838e+00,5.763787043043031133e+00
1.022531549100460246e+01,5.931437283183332632e+00
1.062533047028200173e+01,5.942697977502941598e+00
1.104622115370062474e+01,5.799903419113779712e+00
1.146421309575271330e+01,5.422666702590516863e+00
1.165718748378797365e+01,5.070081052016838896e+00
1.177002712613909985e+01,4.739787272075070668e+00
1.179656786366314947e+01,4.540784382875750147e+00
1.179277137788218965e+01,4.423512820669014189e+00
1.176935507678709136e+01,4.300252402424930231e+00
1.173994545929134858e+01,4.201448188844535636e+00
1.172764531699241175e+01,4.159005922149177081e+00
1.170079050710843482e+01,4.087186634117696116e+00
1.167468233881746187e+01,4.022985390533105665e+00
1.165590975594415646e+01,3.978795144921635885e+00
1.164649153324181974e+01,3.962110416510431055e+00
1.162323729180767096e+01,3.915583166715828511e+00
1.161382046501748633e+01,3.899264736532984887e+00
1.159873312422606340e+01,3.874759202235005695e+00
1.159873312422606340e+01,3.874759202235005695e+00
1.159873312422606340e+01,3.874759202235005695e+00
1.158824188757622764e+01,3.863389725589446488e+00
1.155698521765225628e+01,3.832768077349679725e+00
1.151524801976656498e+01,3.794247515672434901e+00
1.150369954475391232e+01,3.783722312640999341e+00
1.148834981002176470e+01,3.771003601479974154e+00
1.148834981002176470e+01,3.771003601479974154e+00
1.148556455913216823e+01,3.768802585095078150e+00
1.146072125612890424e+01,3.753860516367337752e+00
1.144363143867310306e+01,3.744002861190371956e+00
1.141892954546578132e+01,3.727954629370298534e+00
1.140357243841906154e+01,3.717045668541172798e+00
1.133493655701414049e+01,3.672585653444827347e+00
1.124630643828129806e+01,3.627720764160180966e+00
1.120172651172826228e+01,3.611318824098827651e+00
1.116887186511875996e+01,3.599501967470571273e+00
1.115933969968201822e+01,3.596477465952354180e+00
1.109667689465472762e+01,3.577786620612603219e+00
1.105438509568654482e+01,3.569567057988026093e+00
1.098880001121926675e+01,3.557955941838857328e+00
1.090964716664337786e+01,3.543050567174244048e+00
1.089631580883931328e+01,3.540954395068731664e+00
1.088744171242415604e+01,3.541194265250894091e+00
1.088744171242415604e+01,3.541194265250894091e+00
1.088525711744137148e+01,3.541841068346765375e+00
1.086105298317411538e+01,3.551591847111627676e+00
1.085523564623971104e+01,3.555233156854761933e+00
1.083020843150976553e+01,3.600907938208484538e+00
1.079005683557783790e+01,3.950531851108859183e+00

==> img/data_multi/SameInitialPointMulti_Trajectory_Ags_2.dat <==
5.100869098152837067e-01,4.998048750900133674e-01
5.778148050182067008e-01,4.996218810540060118e-01
5.878091940464112986e-01,5.011227989497468727e-01
6.260505225762028614e-01,5.097395902484046504e-01
6.560775065367845382e-01,5.185204109708401177e-01
7.198326190877211150e-01,5.454079402748991390e-01
7.558773272432164347e-01,5.646219470737479096e-01
8.489059732687738169e-01,6.300553554828500769e-01
9.425608784685605146e-01,7.070980038003913393e-01
1.103931260485758736e+00,8.655349278621277120e-01
1.216798304088099858e+00,1.000895398063216035e+00
1.324542742065943690e+00,1.114068136995000513e+00
1.447243910722048943e+00,1.244698951599980674e+00
1.631608368166936218e+00,1.428937938234454696e+00
1.850923518461524253e+00,1.650782118044427316e+00
2.296452316772732871e+00,2.017845596717759982e+00
3.158548780811322398e+00,2.441554303056149955e+00
3.735584846527319591e+00,2.668989569072870882e+00
4.100615561473718529e+00,2.837994609233116083e+00
4.417749112087384411e+00,3.004870277619964725e+00
4.509854640885924582e+00,3.048002385603757691e+00
4.509854640885924582e+00,3.048002385603757691e+00
4.577762409985168368e+00,3.810207591055412735e+00
4.597758908038256820e+00,3.993714421673292936e+00
4.630964671518385423e+00,4.159574462054226984e+00
4.673520577366224060e+00,4.289740108910180538e+00
4.737805740846248170e+00,4.448224261275128377e+00
4.761015656843305521e+00,4.493266572318762364e+00
4.784482833603763474e+00,4.538063817588806614e+00
4.833745291460723514e+00,4.638368771576288907e+00
4.858263629499734115e+00,4.684168118813332171e+00
4.878019621548496332e+00,4.721130011498152257e+00
4.913396876475145447e+00,4.780928304735726719e+00
5.056334656217860157e+00,4.873365268534694650e+00
6.108041928944993870e+00,5.135420545020006777e+00
7.304508562116229342e+00,4.966422798703992392e+00
8.207535346137357024e+00,4.600587973864839419e+00
8.964376864908029319e+00,4.566963276004303296e+00
9.021249450633739286e+00,4.594676742533230218e+00
9.039879833882205062e+00,4.618811083384320781e+00
9.050964716360043738e+00,4.649827660404243446e+00
9.042828709656033581e+00,4.672945374190915935e+00
9.042828709656033581e+00,4.672945374190915935e+00
9.024728646518401121e+00,4.701648019612902019e+00
9.015434013458195395e+00,4.715914180104731734e+00
9.015434013458195395e+00,4.715914180104731734e+00
8.993342495403675585e+00,4.749236744196418059e+00
8.983484973168888388e+00,4.765155162294451685e+00
8.979306712980946514e+00,4.771007126443478796e+00
8.956253359387018165e+00,4.804006190234579421e+00
8.901173910400494549e+00,4.881693399633298291e+00
8.892861409973962239e+00,4.892100447193752366e+00
8.855361807035476929e+00,4.944004269011196939e+00
8.855361807035476929e+00,4.944004269011196939e+00
8.830666502315127175e+00,4.983954863755981179e+00
8.792539273754639950e+00,5.051025414468571562e+00
8.775672873212659653e+00,5.088628781292614534e+00
8.752071633220175784e+00,5.160984903327087814e+00
8.752071633220175784e+00,5.160984903327087814e+00
8.746546472081977441e+00,5.199781986406080136e+00
8.745865465900795499e+00,5.206111111089465560e+00
8.745931670281805737e+00,5.221885599458606642e+00
8.749093711334676726e+00,5.293943170265895226e+00
8.776078646258783422e+00,5.382045073409400082e+00
8.805176389269382398e+00,5.407172238043281176e+00
8.858849679471530791e+00,5.426048210230462132e+00
8.904342905465473024e+00,5.414504072788965949e+00
9.275556712678255877e+00,5.189546363306634547e+00
9.657521575169640826e+00,4.637905653067023515e+00
9.777315546765590781e+00,3.735900699199330433e+00
9.701305926517164835e+00,2.843355422076864869e+00
9.600057425956840973e+00,2.343387076446509454e+00
9.534664175332592251e+00,2.034219128742166927e+00
9.469710253040059200e+00,1.812383377943713514e+00
9.450376236952799047e+00,1.761114650714098451e+00


==> img/data_multi/SameInitialPointMulti_Trajectory_Ags_3.dat <==
5.000000000000000000e-01,5.000000000000000000e-01
5.182667848791101539e-01,5.024050222499719665e-01
5.182667848791101539e-01,5.024050222499719665e-01
5.221391420372495373e-01,5.039597176557857328e-01
5.541041222480580508e-01,5.181775309993154055e-01
6.065481125538920715e-01,5.500227132023570720e-01
6.973447239151209232e-01,6.129060125548064786e-01
8.334474323668961127e-01,7.049194057317730300e-01
9.200305449154234649e-01,7.816109351770946789e-01
1.040332711108832964e+00,9.090823552076146008e-01
1.096359551381177910e+00,9.683579334857992382e-01
1.125750469309588109e+00,9.987282221026403395e-01
1.275218921816725803e+00,1.165378050404268784e+00
1.434466392810600288e+00,1.331418488438105951e+00
1.684080552825864663e+00,1.585274265140930616e+00
1.987937660476181367e+00,1.825995936036708400e+00
2.628953244097567588e+00,2.175335542232879060e+00
3.609229179198597759e+00,2.506327080037514143e+00
4.124335467779123299e+00,2.675627771606511107e+00
4.568157381282207830e+00,2.881161149008507394e+00
4.618541981330576363e+00,2.917169791517716160e+00
4.633251180590327145e+00,2.943172616771079664e+00
4.628038164867419368e+00,3.713667284956873704e+00
4.597951427928068213e+00,4.033345008701608059e+00
4.607763746520946668e+00,4.167762120124622882e+00
4.625990048469822646e+00,4.276326178997245542e+00
4.663789222823556457e+00,4.445332340828120010e+00
4.694777841825937159e+00,4.536377685447440022e+00
4.757079762859850014e+00,4.681109833735318304e+00
4.837392700855603245e+00,4.831349996312202855e+00
4.853347285875855732e+00,4.854722276553914639e+00
4.862983042004986878e+00,4.858169553352572834e+00
5.025866680972862710e+00,4.843109255234343102e+00
6.298702392262487848e+00,4.258568899330235524e+00
6.834106967851570680e+00,3.637662937957678366e+00
6.971701091520211335e+00,3.090757872300964326e+00
7.041499386520229997e+00,2.298118601774747027e+00
7.150451685422309467e+00,1.323616850697191261e+00
7.016572267128820428e+00,7.763057557675597797e-01
6.633669912223877141e+00,2.095815514191695095e-01
6.395790326045961649e+00,6.343786166305559471e-02
6.336255720646098766e+00,4.492627045402022845e-02
6.322498568338640546e+00,4.277178789566477707e-02
6.220658198858229682e+00,4.970881183641973067e-02
6.133558854329026033e+00,6.721686403484933292e-02
6.054772205608018432e+00,8.994026986495559650e-02
6.035680568122303136e+00,9.565312798182720733e-02
5.978908862151531167e+00,1.199959829532357275e-01
5.955543422062562264e+00,1.324069821889194143e-01
5.939082905518032085e+00,1.427345939599766744e-01
5.924435398334114034e+00,1.543312127106767628e-01
5.915644859597091632e+00,1.619709348878934363e-01
5.884161424770637083e+00,1.949254699453129569e-01
5.874833852283816604e+00,2.049454718877635750e-01
5.849961026404258746e+00,2.324070268300030273e-01
5.801051836270485040e+00,2.964313936523722548e-01
5.698450594889317600e+00,6.439787974068137411e-01
5.634081404011885397e+00,1.730819349292849196e+00
5.530006599330096861e+00,2.272573731994733226e+00
5.483637323479703340e+00,2.463448873131758088e+00
5.454476463538702191e+00,2.583951189387127645e+00
5.438386437897337444e+00,2.648667143410284641e+00
5.432456646403061917e+00,2.677390109769187454e+00
5.430601302517596984e+00,2.689384488532084561e+00
5.422181878461616478e+00,2.755047018728999042e+00
5.421725942175296353e+00,2.760185227679839759e+00
5.417496025387555925e+00,2.816400509009052033e+00
5.417496025387555925e+00,2.816400509009052033e+00
5.411473469874713338e+00,2.862982353876544650e+00
5.399575632133842618e+00,2.936097016647703839e+00
5.389198787994057938e+00,2.993410919644659440e+00
5.388216662739797158e+00,3.002290849909014625e+00
5.387486713519239245e+00,3.006993810660774535e+00
5.385272571715899126e+00,3.026750670703180823e+00
5.384989544260611716e+00,3.040251975821656405e+00
5.384983411955189148e+00,3.040675585782490309e+00
5.384983411955189148e+00,3.040675585782490309e+00
5.387675933388472949e+00,3.073898484783084584e+00
5.391799183063544554e+00,3.104787788994400000e+00
5.396237650550641973e+00,3.129968188423400743e+00
5.399720070161254881e+00,3.148085436668425885e+00
5.399720070161254881e+00,3.148085436668425885e+00
5.405136615459532834e+00,3.164769521615685921e+00
5.424434855891496099e+00,3.216083672578878616e+00
5.436478225438508005e+00,3.240459662034545829e+00
5.472741196066280622e+00,3.302860128491142966e+00
5.497559976088447264e+00,3.346810388475866649e+00
5.515103204161464490e+00,3.373661118920204594e+00
5.588895950475504470e+00,3.473100875974072466e+00
5.623272463883772332e+00,3.504698414843452348e+00
5.637525060252263742e+00,3.515593020428288806e+00
5.686753198276596422e+00,3.551384078052319371e+00
5.686753198276596422e+00,3.551384078052319371e+00
5.725979745926405684e+00,3.576191223388138329e+00
5.748052978263646473e+00,3.589445206902399210e+00
5.763242879587325618e+00,3.598581864125139695e+00
5.776516802693857144e+00,3.605580633875660190e+00
5.791355343835342673e+00,3.612496652510828632e+00
5.826898545601497226e+00,3.626646455937968305e+00
5.836646306170170106e+00,3.630344364714855221e+00
5.836646306170170106e+00,3.630344364714855221e+00
5.836646306170170106e+00,3.630344364714855221e+00
5.855699213269277337e+00,3.636972924280355457e+00
5.876540884845652180e+00,3.645028966142297655e+00
5.892915915953720329e+00,3.651916486448198107e+00
5.940283310259860450e+00,3.665292043121932686e+00
5.960650922564101784e+00,3.669598855121088743e+00
5.968404301812029189e+00,3.671072437748855943e+00
5.974001856001940780e+00,3.671983662101539370e+00
6.013480790283217914e+00,3.679551740892920808e+00
6.013480790283217914e+00,3.679551740892920808e+00
6.056146647179977194e+00,3.684003041757340835e+00
6.081312637286591993e+00,3.685601963510150902e+00
6.137216640822857450e+00,3.691403693497608884e+00
6.153822439572391723e+00,3.693226120460849415e+00
6.204858779373944699e+00,3.694674449763047264e+00
6.204858779373944699e+00,3.694674449763047264e+00
6.210342009619845172e+00,3.695196596063375249e+00
6.283310674113122829e+00,3.697326655560694952e+00
6.338158297473170499e+00,3.696751750946525306e+00
6.386662288735680981e+00,3.698487878410687379e+00
6.604430952153468759e+00,3.692069153256099412e+00
6.641666861154664758e+00,3.696832434375035614e+00
6.987930068749993673e+00,3.683766191270376744e+00
7.174734726101591242e+00,3.678823781910415036e+00
7.629526804613051993e+00,3.662836697456813617e+00
7.705343474289970018e+00,3.676143051568706355e+00
7.871720494837162185e+00,3.740579093129666965e+00
8.013172625012831674e+00,3.797616101293591395e+00
8.087410187741202350e+00,3.818923053220318220e+00
8.125102927668397257e+00,3.829124814411422495e+00
8.158638600428954391e+00,3.838075037927101807e+00
8.286747653061082630e+00,3.876336334603972311e+00
8.365486698528423304e+00,3.898989284288574275e+00
8.416441151736069770e+00,3.909295829578902648e+00
8.433517187513313473e+00,3.912719930627687859e+00
8.435544960201948328e+00,3.913091171856643236e+00
8.443795720009450889e+00,3.913189445500878438e+00
8.487187582612092385e+00,3.920339570517494820e+00
8.533775298059026682e+00,3.926704282252265976e+00
8.544855331660899722e+00,3.927172912938868166e+00
8.544855331660899722e+00,3.927172912938868166e+00
8.589089259775441576e+00,3.933497582988651153e+00
8.594822184374667273e+00,3.934232343943174115e+00
8.625862576160345796e+00,3.940029628091210601e+00
8.664674931081890463e+00,3.945375945879209478e+00

==> img/data_multi/SameInitialPointMulti_Trajectory_ML_0.dat <==
4.893816940667470861e-01,6.720968152472968082e-01
4.961402642251505068e-01,7.903438425206534834e-01
5.164087746731670370e-01,8.772303429387285911e-01
5.865490881418484737e-01,1.035288609712516905e+00
6.564396915713054392e-01,1.145575397609907231e+00
7.000984734381205943e-01,1.197739721777979494e+00
7.178452802383225029e-01,1.213694910650402914e+00
7.406821460804920987e-01,1.233177323941363923e+00
8.180066046576339733e-01,1.297064365439824618e+00
8.735724396346539189e-01,1.348293070251052717e+00
9.461430875867555823e-01,1.410410590929912056e+00
9.563299976443866424e-01,1.419195700183437436e+00
9.838288025351645816e-01,1.445298832054600746e+00
1.035070382656453347e+00,1.492567038829736070e+00
1.054010946709665442e+00,1.509250876762354920e+00
1.097327781373917732e+00,1.547690076452062469e+00
1.119570918410398352e+00,1.571092942931427094e+00
1.149092908319380157e+00,1.597434614035701639e+00
1.190137138320285670e+00,1.632620215991182455e+00
1.223259162723887572e+00,1.664309278667820857e+00
1.233420474814912904e+00,1.673565573075805446e+00
1.252310265294297675e+00,1.691789870810338270e+00
1.286158384479554995e+00,1.718127262450757531e+00
1.286158384479554995e+00,1.718127262450757531e+00
1.317113921708251700e+00,1.746520351413819006e+00
1.354530360203631822e+00,1.782705045444102687e+00
1.367623557397246836e+00,1.797651976679331964e+00
1.383173159307604205e+00,1.813196802989267775e+00
1.414083263700167015e+00,1.843144646443409584e+00
1.425143759330093740e+00,1.855925648289044050e+00
1.476910198870707625e+00,1.903832078238382408e+00
1.476910198870707625e+00,1.903832078238382408e+00
1.478433878190801964e+00,1.905175635588480354e+00
1.491936761029702518e+00,1.920936299786156987e+00
1.521976962036994729e+00,1.947770698130223632e+00
1.561309593594233158e+00,1.979440566159160531e+00
1.573608519709769782e+00,1.992736853723837465e+00
1.580915490061183259e+00,1.999653512511753828e+00
1.651973049789271064e+00,2.058744225059857325e+00
1.687697752134288853e+00,2.095308979132840754e+00
1.703426203336979139e+00,2.112382843664315946e+00
1.745538510770847873e+00,2.150842937327495541e+00
1.745538510770847873e+00,2.150842937327495541e+00
1.794351722324724063e+00,2.183346846850148903e+00
1.836941638547477051e+00,2.219886412868391723e+00
1.869896560366899996e+00,2.250833231479042684e+00
1.894834430064424424e+00,2.270192543266476015e+00
1.922371760412008745e+00,2.292566248004005658e+00
1.943817201995223343e+00,2.310205389074203364e+00
1.961379558768313602e+00,2.326235121096132286e+00
1.976580770910406848e+00,2.336819838050252063e+00
1.997514229968736510e+00,2.355959042132464543e+00
1.999293143311059673e+00,2.357133805491614886e+00
2.003238655417806324e+00,2.361117484115342613e+00
2.012382578850895776e+00,2.368199267810536135e+00
2.023389882833781961e+00,2.380163226775623642e+00
2.046993235500349506e+00,2.399278308856986452e+00
2.057627872414973691e+00,2.410678469065913987e+00
2.068486561038974436e+00,2.418918511491988887e+00
2.077497875262765081e+00,2.428066725091747813e+00
2.077497875262765081e+00,2.428066725091747813e+00
2.094096042239381728e+00,2.440240315118265446e+00
2.133702360104319684e+00,2.469855561341963490e+00
2.135854290315855053e+00,2.471264601656362192e+00
2.145735301085707203e+00,2.477734487365060634e+00
2.175600422451337224e+00,2.499967961748812861e+00
2.201690848782364984e+00,2.522675785342446186e+00
2.235048259705362916e+00,2.556365980061610088e+00
2.235048259705362916e+00,2.556365980061610088e+00
2.269609698341955806e+00,2.581232887159267797e+00
2.269609698341955806e+00,2.581232887159267797e+00
2.276262312714290026e+00,2.586706582162705104e+00
2.276899193120458076e+00,2.587391752462033789e+00
2.284753156439355504e+00,2.593771213102039397e+00
2.327193093769233556e+00,2.631397932726347921e+00
2.380605649343281449e+00,2.677429806022456393e+00
2.427009235541143006e+00,2.713320738117339648e+00
2.440921501037398134e+00,2.726969159942776333e+00
2.453079023493989652e+00,2.738163825821793740e+00
2.473907887417885032e+00,2.752790744500174913e+00
2.476425406874481983e+00,2.754457400804172007e+00
2.521119623094419282e+00,2.798936116030179555e+00
2.559067236172455129e+00,2.835725363876169247e+00
2.608047664536948140e+00,2.883666617831059487e+00
2.682236210672443111e+00,2.945296614150985093e+00
2.721034014551867219e+00,2.976822562336446598e+00
2.749673559365617859e+00,3.002625572594395109e+00

==> img/data_multi/SameInitialPointMulti_Trajectory_ML_3.dat <==
5.284249985136408867e-01,5.013039760305110226e-01
5.700636407070333034e-01,5.079915969179590318e-01
5.700636407070333034e-01,5.079915969179590318e-01
6.215147275479354638e-01,5.283070932421545240e-01
7.421595696084822835e-01,5.781693148311344288e-01
8.048514949454531608e-01,6.094276725896805580e-01
8.180737337530302744e-01,6.156261236835746109e-01
9.019350278458786452e-01,6.546849621882849801e-01
1.045695645498153858e+00,7.340182401715195093e-01
1.110486202170379189e+00,7.764063629990868298e-01
1.216344638155818947e+00,8.546877886268442470e-01
1.350294795113647028e+00,9.630491568267174340e-01
1.455669796941822192e+00,1.059283512657251736e+00
1.541491404453529057e+00,1.148086629032099237e+00
1.661027402847900181e+00,1.270779037012582657e+00
1.742103132963155998e+00,1.353778109893848391e+00
1.755759460147981788e+00,1.367884973022996054e+00
1.786635530162205665e+00,1.396257756804617056e+00
1.795958047255499901e+00,1.404425544614533727e+00
1.848078344839188425e+00,1.448310703980769665e+00
1.849771732112204026e+00,1.449677844360576229e+00
1.849771732112204026e+00,1.449677844360576229e+00
1.851613740431052424e+00,1.450991478003820445e+00
1.892981428643155661e+00,1.478565143145752048e+00
1.911398864200169800e+00,1.489623303972771096e+00
1.934461699765280152e+00,1.501570520536120057e+00
1.971652779690103330e+00,1.519339604622130357e+00
2.047612022079003502e+00,1.548626311121011900e+00
2.054968618988978424e+00,1.550936028415552448e+00
2.087715294057711723e+00,1.560032238608177968e+00
2.092324835875318367e+00,1.561344693319215438e+00
2.095973814729081841e+00,1.562116989903024500e+00
2.126415895102561571e+00,1.567809318565349219e+00
2.126415895102561571e+00,1.567809318565349219e+00
2.160843095257916957e+00,1.572632293107844914e+00
2.197558687868246707e+00,1.575728575728925662e+00
2.271161481413720651e+00,1.584192946964797288e+00
2.278242954412093901e+00,1.585142583692674467e+00
2.309489459228080133e+00,1.589262761186605699e+00
2.379744782914884116e+00,1.594168283240866568e+00
2.403304598112011359e+00,1.595414178640751635e+00
2.439140339831778359e+00,1.595735417233172582e+00
2.469536741130871960e+00,1.596898921021895568e+00
2.537286912408791117e+00,1.601319350865810565e+00
2.585068942543381709e+00,1.607976551315559055e+00
2.647869507567699010e+00,1.613400663859417605e+00
2.708609138227000113e+00,1.615247222946873062e+00
2.767800851745722213e+00,1.614114737967265123e+00
2.823130634895500091e+00,1.613799400560170572e+00
2.824830768506370049e+00,1.613823931993074945e+00
2.862551571998182887e+00,1.615971690775511505e+00
2.929883809660454919e+00,1.623180316986109428e+00
2.935200641594272408e+00,1.623648279039781928e+00
2.997791844187754684e+00,1.627096501851415189e+00
3.039043173721236002e+00,1.631769093612095212e+00
3.091957781962633600e+00,1.635307896344992074e+00
3.163816931444721980e+00,1.636165855328808982e+00
3.203830962465434862e+00,1.635380597377811496e+00
3.282170913738983842e+00,1.632480747415684164e+00
3.304439694483756185e+00,1.632718383025327791e+00
3.331341128451418498e+00,1.632532972002513239e+00
3.372012685631737394e+00,1.632118332468134314e+00
3.372012685631737394e+00,1.632118332468134314e+00
3.372012685631737394e+00,1.632118332468134314e+00
3.398928732286180754e+00,1.632577351886279615e+00
3.405266189466076732e+00,1.632953343414897063e+00
3.405266189466076732e+00,1.632953343414897063e+00
3.515967660215491009e+00,1.634789702306243431e+00
3.540322307387868683e+00,1.634607304434865904e+00
3.565200769176244400e+00,1.634249874565483429e+00
3.565200769176244400e+00,1.634249874565483429e+00
3.565200769176244400e+00,1.634249874565483429e+00
3.604615389120499280e+00,1.631948440952406543e+00
3.616756612356169853e+00,1.631962892727784942e+00
3.661224595215062827e+00,1.631717489692074974e+00
3.770789729360795040e+00,1.631727593317269465e+00
3.875522754690080340e+00,1.634082001356291114e+00
3.984211963012684432e+00,1.643842873966574247e+00
4.179951104698389486e+00,1.680082047870638640e+00
4.445906681290436424e+00,1.767489678816934751e+00
4.516327357102881024e+00,1.817476496252169227e+00
4.650997751603603625e+00,2.026475674325717513e+00
4.692223590687540025e+00,2.415436624454474934e+00
4.667439807875251923e+00,2.935173601535179699e+00
4.589993595336058441e+00,3.476320910294389943e+00
4.557729568167480316e+00,3.661037383247950139e+00
4.564503569997148347e+00,3.713151574048963344e+00
4.669922181494714941e+00,4.039365974019196059e+00
4.695479597266233540e+00,4.125622297930194193e+00
4.777910365813776039e+00,4.375167795262693282e+00
4.783810301309339152e+00,4.392721850987836518e+00
4.789826945019070692e+00,4.410219606774682610e+00
4.809541359714155639e+00,4.461195418386644462e+00
4.880066409065813460e+00,4.682564472792328125e+00
4.929615960179742906e+00,4.800283341652433755e+00
4.961080184530832327e+00,4.822791607293734018e+00
4.983998370480921203e+00,4.828397498615667693e+00
4.993185922878111249e+00,4.825560494495520381e+00
4.993185922878111249e+00,4.825560494495520381e+00
5.047040161904657651e+00,4.685983848436680255e+00
5.088368573680216222e+00,4.449597869095551772e+00
5.088952594283179920e+00,4.439699051907550320e+00
5.058908286852745739e+00,4.310071219755913674e+00
4.972730292428628296e+00,4.157036760622006000e+00
4.801426850805611046e+00,3.938322980178705635e+00
4.539079637407918533e+00,3.648689783878627413e+00
4.533629976238316317e+00,3.641301516037452224e+00
4.506937082251899263e+00,3.592710231411004429e+00
4.503810593099251136e+00,3.583659860263398222e+00
4.489285673736238103e+00,3.522590154019266340e+00
4.477893246468292787e+00,3.450531297797564623e+00
4.474227939166816270e+00,3.401834659701832297e+00
4.474009041802880837e+00,3.394551600696633198e+00
4.474557251471044772e+00,3.360931439253717734e+00
4.479143358905445460e+00,3.331380501825004892e+00
4.490701795937393825e+00,3.299425568408754561e+00
4.496177254408413759e+00,3.284182333502628559e+00
4.500055074603926286e+00,3.276245109009542578e+00
4.754484802473577076e+00,2.752193110241833551e+00
5.059874044777045832e+00,1.876521269782939871e+00
5.279657080954188508e+00,1.255182630937222488e+00
5.500789830546098713e+00,8.869008163197341643e-01
5.708376990827474629e+00,6.667896112487882165e-01
5.880784332359702660e+00,5.391997263837413623e-01
5.913568090091424700e+00,5.393979719836334841e-01
6.145143506982521764e+00,6.155965114781710712e-01
6.502141503031096725e+00,8.340703232345952900e-01
6.759880761254155601e+00,1.040083075857509476e+00
7.095954849188958136e+00,1.273816784736813368e+00
7.320479871409845352e+00,1.429435091440636629e+00
7.586331721033390707e+00,1.706141453207019154e+00
7.650790976247320962e+00,1.909407881890255787e+00
7.660362766422992742e+00,1.987908707563651678e+00
7.661391547703828131e+00,2.023435031606057866e+00
7.661497725950699333e+00,2.033191687979095441e+00
7.662813417467424060e+00,2.054063573626892403e+00
7.664379808284375706e+00,2.093837405234556748e+00
7.664170471588660050e+00,2.104264793767865793e+00
7.664170471588660050e+00,2.104264793767865793e+00
7.665996652620930440e+00,2.181824152117152416e+00
7.668167662960472697e+00,2.226358220784474540e+00
7.668167662960472697e+00,2.226358220784474540e+00
7.669428342128218112e+00,2.261616018213771451e+00
7.670008224646648998e+00,2.305871364319518335e+00
7.670913799137640154e+00,2.325721036571466893e+00
7.671994774430785924e+00,2.359728792407166598e+00
7.671950513988201159e+00,2.365857238186193978e+00
7.672280047662383140e+00,2.386764593337242779e+00
7.672661942022906523e+00,2.397951716755827967e+00
7.674934095449263971e+00,2.445704132913986140e+00
7.675046417231951246e+00,2.465279429838477920e+00
7.675939238707619516e+00,2.503714290156902944e+00
7.675939238707619516e+00,2.503714290156902944e+00
7.674557535844104272e+00,2.547676565560657025e+00
7.673855817407858382e+00,2.578335954912170713e+00
7.674140192877151101e+00,2.612599408026158088e+00
7.674998078895169940e+00,2.646678155297795154e+00
7.677265085043916137e+00,2.680795438948970322e+00
7.678675449213688609e+00,2.721443715157954468e+00
7.680607994221350765e+00,2.761937905194169041e+00
7.681822922715109137e+00,2.781844270915209805e+00
7.685432705526720198e+00,2.847328589161115087e+00
7.689780526971532026e+00,2.898456447171533057e+00
7.691263398984123256e+00,2.911541923103492469e+00
7.692258365544978993e+00,2.924257578810604219e+00
7.694931818162830339e+00,2.954342219237338973e+00
7.696580963128760722e+00,2.973046158381010606e+00
7.698912768256905181e+00,3.003154488539348854e+00
7.700062544912840146e+00,3.011298431280828414e+00
7.703291265455717074e+00,3.035498489503505315e+00
7.704105457450254768e+00,3.047195459272093121e+00
7.706549703373875460e+00,3.073408729802760142e+00
7.711239736074274376e+00,3.122156391205005654e+00
7.711239736074274376e+00,3.122156391205005654e+00
7.714899119495790991e+00,3.144757488013296243e+00
7.725691505840599937e+00,3.209735144330871481e+00
7.729588066976726957e+00,3.232077954639554829e+00
7.729588066976726957e+00,3.232077954639554829e+00
7.731026790470266974e+00,3.241307332774358230e+00
7.737463932992052484e+00,3.280560289320572753e+00
7.741264828807826071e+00,3.309347777983773220e+00
7.747463100998062124e+00,3.353146415263765334e+00
7.751483496665262152e+00,3.373654667573380728e+00
7.751483496665262152e+00,3.373654667573380728e+00
7.759722655332609520e+00,3.405198322661596055e+00
7.759722655332609520e+00,3.405198322661596055e+00
7.761955062321511889e+00,3.416747925102991967e+00
7.775362824333699407e+00,3.476823627411249173e+00
7.775362824333699407e+00,3.476823627411249173e+00
7.782605923848377572e+00,3.509933906839790563e+00
7.789135862748295835e+00,3.532989607220227146e+00
7.799087177662750392e+00,3.570434173317452498e+00
7.802762277758826137e+00,3.584577573407887741e+00
7.802949851943184356e+00,3.585351764411494280e+00
7.802949851943184356e+00,3.585351764411494280e+00
7.811594397256786060e+00,3.613885670975097941e+00
7.820723487967693899e+00,3.641694712235076015e+00
7.827531649100206046e+00,3.661227051597928384e+00
7.841380218164237803e+00,3.703608929615433532e+00
7.878606313115890991e+00,3.803583061907748863e+00
7.884194629287615719e+00,3.817641297660799626e+00
7.911363764891437889e+00,3.878214131936208453e+00
7.941323522641885013e+00,3.936811381480271876e+00
7.965487445538441236e+00,3.987469648539541556e+00
7.965487445538441236e+00,3.987469648539541556e+00
7.980586055280542546e+00,4.018021436794792400e+00
7.980586055280542546e+00,4.018021436794792400e+00
7.984839574485047997e+00,4.025836574919607891e+00
8.001671346388455675e+00,4.061164604497438546e+00
8.015350297904202392e+00,4.088197101799021738e+00
8.032447205022581471e+00,4.118762085966350739e+00
8.056224541563466346e+00,4.162740094334181684e+00
8.056224541563466346e+00,4.162740094334181684e+00
8.086258791741514074e+00,4.214760775630456813e+00
8.104885241566417875e+00,4.244881070141531154e+00
8.124989215571680745e+00,4.278456399092497975e+00
8.140743377593560481e+00,4.300917608680643767e+00
8.148173311635341420e+00,4.311704922832024778e+00
8.166191094115784921e+00,4.336632314837896018e+00
8.166191094115784921e+00,4.336632314837896018e+00
8.206168966719298297e+00,4.391237118984354204e+00
8.206650817409858689e+00,4.391880626121138498e+00
8.260010420507878592e+00,4.453990982056738268e+00
8.292019522046935265e+00,4.488207237013397410e+00
8.318840782959291857e+00,4.519237626428885157e+00
8.344150188217861697e+00,4.548633424506252076e+00
8.386164567705753470e+00,4.594683770110129295e+00
8.430878371389320947e+00,4.640718052742004218e+00
8.483013811218379274e+00,4.689496046903252946e+00
8.483013811218379274e+00,4.689496046903252946e+00
8.483013811218379274e+00,4.689496046903252946e+00
8.520457323079346779e+00,4.722894844671678527e+00
8.566409581763842596e+00,4.758834510959581543e+00
8.576151890464588590e+00,4.765070740532674876e+00
8.641188029974379958e+00,4.807543575673571823e+00
8.662080177151782578e+00,4.820143227890930859e+00
8.674882725093342017e+00,4.827204797523483748e+00
8.674882725093342017e+00,4.827204797523483748e+00
8.681464180635163785e+00,4.830686266533104956e+00
8.705867582461168652e+00,4.842036608899597638e+00
8.707782299869450071e+00,4.842994469315714312e+00
8.744614795815133235e+00,4.863310741308209728e+00
8.754225218088015126e+00,4.867350958455523902e+00
8.804208740435411684e+00,4.886675595334449618e+00
8.869540548276978242e+00,4.907476498212595573e+00
8.938283296620959106e+00,4.923924719935140359e+00
8.961077221117626834e+00,4.930914371679196329e+00
9.014315789869538520e+00,4.947105543543385053e+00
9.027147703468786588e+00,4.950589483851143058e+00
9.051508171061454888e+00,4.956930465052225898e+00
9.081400936642982202e+00,4.963965003767609296e+00
9.163560129383142794e+00,4.981259728892108996e+00
9.272362139764961597e+00,5.001394286243020737e+00
9.416473425750428561e+00,5.026690288950951491e+00
9.521681304718965677e+00,5.047648538954939923e+00
9.664938106974155119e+00,5.062645681920914242e+00
9.816878636509692058e+00,5.080883406305834349e+00
1.013959084222285334e+01,5.070256432291694537e+00
1.043686490686119939e+01,5.031416782654144271e+00
1.069070750757209076e+01,4.967709575387771359e+00
1.100041028538136700e+01,4.861993779940417149e+00
1.115205075089191844e+01,4.795083745431158562e+00
1.131446158132750135e+01,4.699449539696079370e+00
1.145935532182428318e+01,4.604518781117553416e+00
1.155041696637704440e+01,4.519752369117475688e+00
1.165419676979506924e+01,4.410430860248736984e+00
1.172704081076115834e+01,4.318808958555533373e+00
1.180677158687533890e+01,4.176664365710776927e+00
1.186397274076703034e+01,4.024011022514871527e+00
1.188974764180706423e+01,3.886089640505949294e+00
1.187937479934729268e+01,3.790648078620373340e+00
1.181096885812098840e+01,3.636005921454929624e+00
1.171222398753703686e+01,3.513172635165600521e+00
1.169143095725059212e+01,3.501152476051024198e+00
1.155752068568894408e+01,3.501100858288463513e+00
1.138503901903255766e+01,3.552735346774732683e+00
1.126957502255157273e+01,3.619204027429708148e+00
1.116232600605333225e+01,3.724290298451838233e+00
1.115868182852198487e+01,3.730492743803073719e+00
1.108205885657007173e+01,3.841123057065924495e+00


==> img/data_reward/CL_0__2_2__1.dat <==
iteration,mean,std
1.000000000000000000e+03,2.691677518523250878e+00,9.530703572509801047e-01
2.000000000000000000e+03,2.478501361735256037e+00,8.826080885653372343e-01
3.000000000000000000e+03,1.939712476302259736e+00,1.568126110600396084e+00
4.000000000000000000e+03,1.264406110132731964e+00,1.461262218162758808e+00
5.000000000000000000e+03,8.539250837422571738e-01,1.158569209600528893e+00
6.000000000000000000e+03,9.808876971122626465e-01,1.312990185895380968e+00
7.000000000000000000e+03,1.036751084014750468e+00,1.612042220605087950e+00
8.000000000000000000e+03,9.986334605503873751e-01,1.660493854474409003e+00
9.000000000000000000e+03,8.864692464021441953e-01,1.371978576102552028e+00
1.000000000000000000e+04,8.367594828258145823e-01,1.428646206285259179e+00
1.100000000000000000e+04,7.593661385876196990e-01,1.369992489461041796e+00
1.200000000000000000e+04,7.449880442426316529e-01,1.370570370770663793e+00
1.300000000000000000e+04,9.052237484049021621e-01,1.651025454976136952e+00
1.400000000000000000e+04,8.526513138126583513e-01,1.625544938403988171e+00
1.500000000000000000e+04,6.125584082305591815e-01,1.120226668974589002e+00
1.600000000000000000e+04,7.118036109495673447e-01,1.309362898405815878e+00
1.700000000000000000e+04,8.598536379411492181e-01,1.471761293712383400e+00
1.800000000000000000e+04,8.101781102225628084e-01,1.440905874075616877e+00
1.900000000000000000e+04,7.463246152222510199e-01,1.307487322562673082e+00
2.000000000000000000e+04,8.585652164214235826e-01,1.442909460478139394e+00
2.100000000000000000e+04,6.490979596813579722e-01,1.219728034416297735e+00
2.200000000000000000e+04,8.393007770148293023e-01,1.366227627173110859e+00
2.300000000000000000e+04,7.738282247051750939e-01,1.249826438824028330e+00
2.400000000000000000e+04,7.387708444528721108e-01,1.198276408180118713e+00
2.500000000000000000e+04,8.695213789358158252e-01,1.471585925642951764e+00
2.600000000000000000e+04,7.620179350647576788e-01,1.326951797657768717e+00
2.700000000000000000e+04,9.450695371243557075e-01,1.588094427262713548e+00
2.800000000000000000e+04,7.173524930601499205e-01,1.305774892303571688e+00
2.900000000000000000e+04,7.509437923717717789e-01,1.328119380616340495e+00


==> img/data_reward/CL_0__7_2__0.dat <==
iteration,mean,std
1.000000000000000000e+03,2.681428891605763809e+00,1.139509984395404851e+00
2.000000000000000000e+03,1.756628624890690382e+00,1.414611877183179711e+00
3.000000000000000000e+03,1.338972920367303310e+00,1.019147656166514482e+00
4.000000000000000000e+03,9.757605274604020940e-01,9.378514811296653209e-01
5.000000000000000000e+03,9.265897627959134297e-01,1.353468029892339164e+00
6.000000000000000000e+03,5.605449369709384344e-01,8.135306000536093318e-01
7.000000000000000000e+03,4.256986484048235209e-01,5.390192331200593934e-01
8.000000000000000000e+03,4.106414877116930651e-01,7.064329882543542993e-01
9.000000000000000000e+03,5.416557615913329959e-01,1.129616656420138421e+00
1.000000000000000000e+04,4.567989064582493874e-01,7.482745911939164829e-01
1.100000000000000000e+04,4.617893924485095281e-01,8.553498197064395292e-01
1.200000000000000000e+04,4.202457909727448371e-01,8.007200066836835939e-01
1.300000000000000000e+04,5.255371387853255971e-01,1.084126913937667247e+00
1.400000000000000000e+04,3.578542836144342765e-01,7.124463143144288413e-01
1.500000000000000000e+04,4.467150231793013404e-01,1.015020088145946575e+00
1.600000000000000000e+04,3.708033555367136191e-01,6.265070946303136212e-01
1.700000000000000000e+04,4.745736855261004639e-01,1.002303668448732310e+00
1.800000000000000000e+04,3.685778274238199481e-01,7.538173955059144227e-01
1.900000000000000000e+04,4.096404563080673911e-01,8.412827605864523495e-01
2.000000000000000000e+04,4.888449788932348605e-01,1.082769734589952515e+00
2.100000000000000000e+04,4.607307638160695884e-01,9.968001819072563885e-01
2.200000000000000000e+04,3.078184941207166569e-01,5.375241635338863233e-01
2.300000000000000000e+04,5.213758223756823629e-01,1.097585857641480755e+00
2.400000000000000000e+04,4.643782787458802241e-01,1.048911777196484874e+00
2.500000000000000000e+04,3.937787510360419851e-01,7.992253471906513029e-01
2.600000000000000000e+04,4.632131374913388000e-01,1.048425557157186994e+00
2.700000000000000000e+04,4.315572147153030058e-01,9.790692155651138373e-01
2.800000000000000000e+04,5.538429973837922793e-01,1.278208957626022935e+00
2.900000000000000000e+04,5.100821149749625860e-01,1.122029549456978303e+00


==> img/data_reward/CL_0__7_7__2.dat <==
iteration,mean,std
1.000000000000000000e+03,2.590065390513729415e+00,1.499855400219814339e+00
2.000000000000000000e+03,2.225616095981121312e+00,1.296211558855703050e+00
3.000000000000000000e+03,1.883090575719332360e+00,1.675398811273181243e+00
4.000000000000000000e+03,1.966368825480163229e+00,1.488167870736120113e+00
5.000000000000000000e+03,1.607307695434872397e+00,1.493443529453166052e+00
6.000000000000000000e+03,2.009691917862415078e+00,1.428453360491356738e+00
7.000000000000000000e+03,2.385654594650100435e+00,1.824698563777228832e+00
8.000000000000000000e+03,2.163014236482706742e+00,1.538654331510221018e+00
9.000000000000000000e+03,2.199104732675600804e+00,1.514517874730923586e+00
1.000000000000000000e+04,2.462132965358789782e+00,1.514919837852609641e+00
1.100000000000000000e+04,2.321046386183437171e+00,1.707864041168795977e+00
1.200000000000000000e+04,1.980822753151917359e+00,1.595489651297671951e+00
1.300000000000000000e+04,2.202070258874212261e+00,1.615145335343707522e+00
1.400000000000000000e+04,1.881084905162604182e+00,1.724559507924635415e+00
1.500000000000000000e+04,1.315810396339551769e+00,1.337560896402682831e+00
1.600000000000000000e+04,1.466190137741853583e+00,1.435403510931395399e+00
1.700000000000000000e+04,1.613862833803132446e+00,1.418024887896189190e+00
1.800000000000000000e+04,1.573901994120196823e+00,1.550532404837665856e+00
1.900000000000000000e+04,1.176007345045918306e+00,1.384162757160330992e+00
2.000000000000000000e+04,1.441174100575185468e+00,1.529607710176873470e+00
2.100000000000000000e+04,1.327022319660004612e+00,1.447164992865164868e+00
2.200000000000000000e+04,1.274772446281744021e+00,1.463245378612482384e+00
2.300000000000000000e+04,1.302060529309660764e+00,1.505305170440770945e+00
2.400000000000000000e+04,1.243339409894682834e+00,1.511522889154697680e+00
2.500000000000000000e+04,1.240468290539573637e+00,1.561283313147663110e+00
2.600000000000000000e+04,1.111897170266472834e+00,1.396735152940189240e+00
2.700000000000000000e+04,1.165953970634338699e+00,1.442975198316452046e+00
2.800000000000000000e+04,1.428279685781642661e+00,1.764778110211733031e+00
2.900000000000000000e+04,1.285026739861428613e+00,1.452536931733446446e+00


==> img/data_reward/CL_0_multi.dat <==
iteration,mean,std
1.000000000000000000e+03,2.654390600214247886e+00,2.345574328041059031e-01
2.000000000000000000e+03,2.153582027535688947e+00,2.346599379922277018e-01
3.000000000000000000e+03,1.720591990796298321e+00,2.789894157165764832e-01
4.000000000000000000e+03,1.402178487691099207e+00,2.540899102650435726e-01
5.000000000000000000e+03,1.129274180657681148e+00,2.583072124677253112e-01
6.000000000000000000e+03,1.183708183981871942e+00,2.337629449397751191e-01
7.000000000000000000e+03,1.282701442356558141e+00,2.770823896578172296e-01
8.000000000000000000e+03,1.190763061581595617e+00,2.634937289181947251e-01
9.000000000000000000e+03,1.209076580223025887e+00,2.594420270319371391e-01
1.000000000000000000e+04,1.251897118214284621e+00,2.458526850306470557e-01
1.100000000000000000e+04,1.180733972406522225e+00,2.611773513701982630e-01
1.200000000000000000e+04,1.048685529455764653e+00,2.500667293101000443e-01
1.300000000000000000e+04,1.210943715354813266e+00,2.834947399251979694e-01
1.400000000000000000e+04,1.030530167529899011e+00,2.749653534611292138e-01
1.500000000000000000e+04,7.916946092498040599e-01,2.242750384003362463e-01
1.600000000000000000e+04,8.495990347427114786e-01,2.268225384139935241e-01
1.700000000000000000e+04,9.827633857567940057e-01,2.529209248442256808e-01
1.800000000000000000e+04,9.175526439221931563e-01,2.496565824538301281e-01
1.900000000000000000e+04,7.773241388587456280e-01,2.312922986402025094e-01
2.000000000000000000e+04,9.295280986299480075e-01,2.627978088751001806e-01
2.100000000000000000e+04,8.122836810524773909e-01,2.376747855131330078e-01
2.200000000000000000e+04,8.072972391390966784e-01,2.303137203866263971e-01
2.300000000000000000e+04,8.657548587968394438e-01,2.492632229174279734e-01
2.400000000000000000e+04,8.154961776978116861e-01,2.439587020095541070e-01
2.500000000000000000e+04,8.345894735038105194e-01,2.543918401725332457e-01
2.600000000000000000e+04,7.790427476075230118e-01,2.437076347397622023e-01
2.700000000000000000e+04,8.475269074913324152e-01,2.620620476365077001e-01
2.800000000000000000e+04,8.998250587418615831e-01,2.822595772961675187e-01
2.900000000000000000e+04,8.486842157360543482e-01,2.517277320339875168e-01


==> img/data_reward/CL_3__2_2__1.dat <==
iteration,mean,std
1.000000000000000000e+03,3.180906913116855250e+00,1.776256186561301353e+00
2.000000000000000000e+03,2.456678429260306995e+00,1.471331116013821605e+00
3.000000000000000000e+03,1.820823927228018668e+00,1.577689482034938306e+00
4.000000000000000000e+03,1.581628130452974679e+00,1.476582135483424096e+00
5.000000000000000000e+03,1.287138604624108229e+00,1.330697786818772599e+00
6.000000000000000000e+03,1.037711322468397590e+00,1.180429983342982991e+00
7.000000000000000000e+03,7.785331707479491437e-01,1.447660076571796406e+00
8.000000000000000000e+03,6.980552891387913350e-01,1.067745646009786498e+00
9.000000000000000000e+03,7.731246755635521328e-01,1.310631421867331392e+00
1.000000000000000000e+04,5.671750904774173208e-01,9.104504328751301667e-01
1.100000000000000000e+04,4.329510782813749681e-01,9.066666821713055269e-01
1.200000000000000000e+04,4.893263778722638513e-01,1.038083289462075953e+00
1.300000000000000000e+04,4.722481232522311445e-01,1.118073569614654428e+00
1.400000000000000000e+04,5.043737747027484675e-01,1.190041746012528545e+00
1.500000000000000000e+04,8.208916979898686073e-01,1.770073233306985294e+00
1.600000000000000000e+04,6.349314194421720181e-01,1.537398436438419225e+00
1.700000000000000000e+04,7.208072760400667800e-01,1.713801397271571103e+00
1.800000000000000000e+04,4.263024214239701792e-01,1.223954894162497364e+00
1.900000000000000000e+04,4.250914819010769286e-01,9.654638281898925145e-01
2.000000000000000000e+04,2.489233229818126336e-01,5.819328605611348015e-01
2.100000000000000000e+04,3.232865497473313421e-01,8.679580163362009548e-01
2.200000000000000000e+04,3.348477750343779591e-01,7.400884396540985399e-01
2.300000000000000000e+04,3.286036679675913841e-01,7.878451305083324918e-01
2.400000000000000000e+04,3.600532049511141475e-01,8.674397511036164854e-01
2.500000000000000000e+04,2.803272994553527298e-01,5.785330072458070294e-01
2.600000000000000000e+04,3.026652060154282342e-01,7.563350501822100336e-01
2.700000000000000000e+04,3.363446157969656181e-01,8.333310092511069245e-01
2.800000000000000000e+04,3.250219726031046696e-01,9.170831025564036842e-01
2.900000000000000000e+04,3.406767692717191931e-01,9.042075572374802528e-01


==> img/data_reward/CL_3__7_2__0.dat <==
iteration,mean,std
1.000000000000000000e+03,3.160191177547305941e+00,1.705573597209828485e+00
2.000000000000000000e+03,2.460642706407024871e+00,1.482913498211840597e+00
3.000000000000000000e+03,1.691851377346114793e+00,1.297879984724202629e+00
4.000000000000000000e+03,1.554909296955585774e+00,1.100744375818786702e+00
5.000000000000000000e+03,1.109284116836970702e+00,1.078842134270071362e+00
6.000000000000000000e+03,9.545636193392599278e-01,9.232847894967493030e-01
7.000000000000000000e+03,6.465342501605739756e-01,1.009137347503280324e+00
8.000000000000000000e+03,6.031326222455054564e-01,8.287719865026940136e-01
9.000000000000000000e+03,6.845156355823845962e-01,1.097255023096942450e+00
1.000000000000000000e+04,4.464618542693116754e-01,6.861010578259911785e-01
1.100000000000000000e+04,3.620109967441130783e-01,7.816254552657941890e-01
1.200000000000000000e+04,5.648065297986781808e-01,1.283414482980582694e+00
1.300000000000000000e+04,4.775723144848970647e-01,1.197033986868348610e+00
1.400000000000000000e+04,3.555335662807104224e-01,9.685512172078970528e-01
1.500000000000000000e+04,4.116880885994056993e-01,1.079918918564810371e+00
1.600000000000000000e+04,3.285997137987720640e-01,8.660537609001478510e-01
1.700000000000000000e+04,3.209129893069407324e-01,8.552386704166473619e-01
1.800000000000000000e+04,6.286094354819516949e-01,1.539513391356688743e+00
1.900000000000000000e+04,3.462802422324999241e-01,1.009959880127520027e+00
2.000000000000000000e+04,3.039410228848934969e-01,8.170508317687804611e-01
2.100000000000000000e+04,3.475779674827988441e-01,9.739459054250414471e-01
2.200000000000000000e+04,2.945943640586663470e-01,7.503869717249395110e-01
2.300000000000000000e+04,3.344651618374103186e-01,9.204852925111495221e-01
2.400000000000000000e+04,3.851301759817959414e-01,1.057302414186562345e+00
2.500000000000000000e+04,3.022458025655278546e-01,8.112439209075703594e-01
2.600000000000000000e+04,2.263403295616331079e-01,4.796847649177918838e-01
2.700000000000000000e+04,2.845945109302852605e-01,8.188452698978038180e-01
2.800000000000000000e+04,2.463792208746092838e-01,6.389566911629136481e-01
2.900000000000000000e+04,2.408630222284768585e-01,5.856518572267954692e-01


==> img/data_reward/CL_3__7_7__2.dat <==
iteration,mean,std
1.000000000000000000e+03,2.560972826692636595e+00,1.219626184330718788e+00
2.000000000000000000e+03,2.266255027914106268e+00,1.666175236520853753e+00
3.000000000000000000e+03,2.042711169007466854e+00,1.555567216391059215e+00
4.000000000000000000e+03,1.907862246318334121e+00,1.183568099994629641e+00
5.000000000000000000e+03,1.987583166231334797e+00,1.340863687069277388e+00
6.000000000000000000e+03,1.417401101389024864e+00,1.534073824137912601e+00
7.000000000000000000e+03,1.264527513625789412e+00,1.321891390659109655e+00
8.000000000000000000e+03,1.433176028954767034e+00,1.709219816606339926e+00
9.000000000000000000e+03,1.212484389658009976e+00,1.492764852874187920e+00
1.000000000000000000e+04,1.234870530678204181e+00,1.571581347638910664e+00
1.100000000000000000e+04,1.223658664675516317e+00,1.686950267184164742e+00
1.200000000000000000e+04,1.100269767619454386e+00,1.400181650457053451e+00
1.300000000000000000e+04,8.844764676117422564e-01,1.273951022509951958e+00
1.400000000000000000e+04,1.320031462729444272e+00,1.782280686732696351e+00
1.500000000000000000e+04,1.077234214889658093e+00,1.497174648175536582e+00
1.600000000000000000e+04,9.568448517813020748e-01,1.401746152576386129e+00
1.700000000000000000e+04,1.038484234490964386e+00,1.421820120574857071e+00
1.800000000000000000e+04,1.034942761515400766e+00,1.534777478846338861e+00
1.900000000000000000e+04,7.657028603130565658e-01,1.293620212328070451e+00
2.000000000000000000e+04,7.629859631331293857e-01,1.435409419558197675e+00
2.100000000000000000e+04,7.292076090055497062e-01,1.376509849970734667e+00
2.200000000000000000e+04,7.948116897059768204e-01,1.506823754507575996e+00
2.300000000000000000e+04,9.791839742775542144e-01,1.693284569977581144e+00
2.400000000000000000e+04,9.256471796260419271e-01,1.612202467095682490e+00
2.500000000000000000e+04,9.576079558642501821e-01,1.656036615685223312e+00
2.600000000000000000e+04,8.523407153165243333e-01,1.547236425738605758e+00
2.700000000000000000e+04,8.940558726981961968e-01,1.563033695820621904e+00
2.800000000000000000e+04,6.513013205069871914e-01,1.345702302289173424e+00
2.900000000000000000e+04,7.105617004015363225e-01,1.411757382871983157e+00


==> img/data_reward/CL_3_multi.dat <==
iteration,mean,std
1.000000000000000000e+03,2.967356972452266373e+00,3.053343717696573867e-01
2.000000000000000000e+03,2.394525387860479526e+00,2.968972806308331491e-01
3.000000000000000000e+03,1.851795491193866994e+00,2.853065477472118139e-01
4.000000000000000000e+03,1.681466557908964932e+00,2.432487532113855044e-01
5.000000000000000000e+03,1.461335295897471243e+00,2.417164030000477082e-01
6.000000000000000000e+03,1.136558681065560794e+00,2.382874145352207318e-01
7.000000000000000000e+03,8.965316448447708808e-01,2.449861354636995725e-01
8.000000000000000000e+03,9.114546467796879048e-01,2.421196559520200353e-01
9.000000000000000000e+03,8.900415669346489755e-01,2.521529570989649582e-01
1.000000000000000000e+04,7.495024918083110776e-01,2.157250932512468078e-01
1.100000000000000000e+04,6.728735799003348061e-01,2.298357983063289423e-01
1.200000000000000000e+04,7.181342250967986951e-01,2.405055966921844368e-01
1.300000000000000000e+04,6.114323017829568219e-01,2.305637235646295635e-01
1.400000000000000000e+04,7.266462679043010908e-01,2.613076155124222089e-01
1.500000000000000000e+04,7.699380004929774479e-01,2.841690517784900005e-01
1.600000000000000000e+04,6.401253283407487560e-01,2.503956214215861675e-01
1.700000000000000000e+04,6.934014999459906514e-01,2.650441581642698496e-01
1.800000000000000000e+04,6.966182061404410097e-01,2.771929170590654024e-01
1.900000000000000000e+04,5.123581948155444543e-01,2.115665443211078578e-01
2.000000000000000000e+04,4.386167696666118943e-01,1.945751344184732667e-01
2.100000000000000000e+04,4.666907087452266123e-01,2.107218959449953799e-01
2.200000000000000000e+04,4.747512762663403940e-01,2.043154584953227604e-01
2.300000000000000000e+04,5.474176013608519353e-01,2.313461880919617797e-01
2.400000000000000000e+04,5.569435201863173202e-01,2.349031035262880707e-01
2.500000000000000000e+04,5.133936859617103110e-01,2.147428669728293493e-01
2.600000000000000000e+04,4.604487502978618640e-01,1.986398421786270685e-01
2.700000000000000000e+04,5.049983331418156363e-01,2.168239452314486004e-01
2.800000000000000000e+04,4.075675046615669928e-01,1.943721057999835411e-01
2.900000000000000000e+04,4.307004973005774673e-01,1.973165130635472220e-01


==> img/data_reward/ags_1__2_2__1.dat <==
iteration,mean,std
1.000000000000000000e+03,2.442466741665123564e+00,1.303297317622482687e+00
2.000000000000000000e+03,1.068285112506535794e+00,1.283711957853846286e+00
3.000000000000000000e+03,8.050076777676059558e-01,1.108883681164154256e+00
4.000000000000000000e+03,7.250777027059149837e-01,1.211822476251777525e+00
5.000000000000000000e+03,8.197057465090155093e-01,1.193860336450496940e+00
6.000000000000000000e+03,7.352188895094043941e-01,1.350520468641730254e+00
7.000000000000000000e+03,7.103558612419368368e-01,1.405781232245880918e+00
8.000000000000000000e+03,6.243424796437025970e-01,1.119414607366243875e+00
9.000000000000000000e+03,5.609797771269822153e-01,9.614829339502041217e-01
1.000000000000000000e+04,9.481099691392133044e-01,1.694914496248693503e+00
1.100000000000000000e+04,7.143492391979106015e-01,1.506072605990385949e+00
1.200000000000000000e+04,6.399288181087580130e-01,1.415593398291870253e+00
1.300000000000000000e+04,3.866525521274685184e-01,9.676488116965178410e-01
1.400000000000000000e+04,4.040508210039505110e-01,1.037303471698476587e+00
1.500000000000000000e+04,4.292761432200986604e-01,1.098352035105216951e+00
1.600000000000000000e+04,3.265452068352579507e-01,9.044449847212434612e-01
1.700000000000000000e+04,3.175077637994531687e-01,8.936363497680492873e-01
1.800000000000000000e+04,2.558565020932377365e-01,7.537896387263627318e-01
1.900000000000000000e+04,2.907223607757026262e-01,8.593228030686969054e-01
2.000000000000000000e+04,3.288756928805242064e-01,9.339130220009668193e-01
2.100000000000000000e+04,2.766924245306658370e-01,7.624776745063073236e-01
2.200000000000000000e+04,3.030993210264494309e-01,8.708942974596927122e-01
2.300000000000000000e+04,2.819623501523487730e-01,7.618276476006752285e-01
2.400000000000000000e+04,2.192914613473708196e-01,5.161990717972716469e-01
2.500000000000000000e+04,2.205546787068067838e-01,6.014192340379527213e-01
2.600000000000000000e+04,2.257289097199616512e-01,6.080004973236526888e-01
2.700000000000000000e+04,3.615159666285790996e-01,9.782756319934351463e-01
2.800000000000000000e+04,2.458601761391079055e-01,6.795412474302022776e-01
2.900000000000000000e+04,2.221033338558257020e-01,5.678320541723536063e-01


==> img/data_reward/ags_1__7_2__0.dat <==
iteration,mean,std
1.000000000000000000e+03,2.567206840733099238e+00,1.421110174597605136e+00
2.000000000000000000e+03,1.688607669471684503e+00,1.319022543386598301e+00
3.000000000000000000e+03,1.182463434607538222e+00,1.550183806377143370e+00
4.000000000000000000e+03,9.381467102078653308e-01,1.168477176702339193e+00
5.000000000000000000e+03,7.321440408985508963e-01,9.973151983793284714e-01
6.000000000000000000e+03,6.604809595293192892e-01,1.013426040979630072e+00
7.000000000000000000e+03,8.043304401955441163e-01,1.173012411776579889e+00
8.000000000000000000e+03,8.254229267216370847e-01,1.309289988700023111e+00
9.000000000000000000e+03,7.572738460653195558e-01,1.227531873236352267e+00
1.000000000000000000e+04,7.722341410038303655e-01,1.306633781894419810e+00
1.100000000000000000e+04,6.336737537923552432e-01,1.015926080334792925e+00
1.200000000000000000e+04,6.327968808566400982e-01,1.036300174425569098e+00
1.300000000000000000e+04,6.879256968230470504e-01,1.160892447627259516e+00
1.400000000000000000e+04,7.845025894476136408e-01,1.334455719806201035e+00
1.500000000000000000e+04,7.473478402847919533e-01,1.300024791098117527e+00
1.600000000000000000e+04,6.852512047504240034e-01,1.132996855984072182e+00
1.700000000000000000e+04,5.788452463698274819e-01,9.498008483642278454e-01
1.800000000000000000e+04,4.374253429280955396e-01,5.878823535686904522e-01
1.900000000000000000e+04,4.849371215828141013e-01,7.152548279507529028e-01
2.000000000000000000e+04,5.364985687422045846e-01,8.847859113790248475e-01
2.100000000000000000e+04,4.827895303398828664e-01,6.839279004297208475e-01
2.200000000000000000e+04,4.189912146831794582e-01,4.780087531259543110e-01
2.300000000000000000e+04,5.488133960134627953e-01,8.888793041988588550e-01
2.400000000000000000e+04,5.019082620589409016e-01,5.545619297422846872e-01
2.500000000000000000e+04,5.447921584503138126e-01,8.535261890031110577e-01
2.600000000000000000e+04,6.231974728684381848e-01,1.099049226026801218e+00
2.700000000000000000e+04,5.237890348641524030e-01,8.683936219505083987e-01
2.800000000000000000e+04,4.038196549813578562e-01,4.603948127823834224e-01
2.900000000000000000e+04,5.625643771972568263e-01,9.849098219259720954e-01


==> img/data_reward/ags_1__7_7__2.dat <==
iteration,mean,std
1.000000000000000000e+03,2.775044437730129321e+00,1.528175146133710083e+00
2.000000000000000000e+03,2.562122630477188245e+00,1.481853934018601882e+00
3.000000000000000000e+03,2.026491692353727725e+00,1.309987838861142562e+00
4.000000000000000000e+03,1.809709535925451585e+00,1.370551386803670058e+00
5.000000000000000000e+03,1.971906701495182768e+00,1.328734869316142930e+00
6.000000000000000000e+03,1.598771457862033563e+00,1.236289409237839365e+00
7.000000000000000000e+03,1.858576526567210507e+00,1.429994381457438291e+00
8.000000000000000000e+03,1.571651721605628937e+00,1.270721983906093255e+00
9.000000000000000000e+03,1.565789997607021755e+00,1.476307270009183936e+00
1.000000000000000000e+04,1.496159363483885230e+00,1.367621989976960828e+00
1.100000000000000000e+04,1.422164467391141995e+00,1.023414819262896680e+00
1.200000000000000000e+04,1.580731621266498355e+00,1.409180478662366731e+00
1.300000000000000000e+04,1.476399510148860950e+00,1.045998634574578201e+00
1.400000000000000000e+04,1.678139431050391206e+00,1.518216028807737317e+00
1.500000000000000000e+04,1.480124383455525328e+00,1.490657665943315946e+00
1.600000000000000000e+04,1.612629444395677236e+00,1.512975245296853011e+00
1.700000000000000000e+04,1.649528442777987269e+00,1.554530725130983004e+00
1.800000000000000000e+04,1.498111565821063751e+00,1.414218810142563898e+00
1.900000000000000000e+04,1.295327989209934083e+00,9.232681763369833261e-01
2.000000000000000000e+04,1.258218514093000895e+00,1.085946507528548377e+00
2.100000000000000000e+04,1.322641939550956547e+00,9.429411902766136055e-01
2.200000000000000000e+04,1.280484524937653523e+00,1.059990922491941490e+00
2.300000000000000000e+04,1.256010930224555899e+00,8.423910428677655604e-01
2.400000000000000000e+04,1.279432674169742157e+00,1.079338590555485311e+00
2.500000000000000000e+04,1.252344322597308324e+00,9.770245804918181731e-01
2.600000000000000000e+04,1.305505393536395609e+00,9.604216570597842173e-01
2.700000000000000000e+04,1.553961945717855953e+00,9.324341860384336433e-01
2.800000000000000000e+04,1.498083157043933245e+00,8.843206977973209204e-01
2.900000000000000000e+04,1.596446353054427281e+00,1.121249271241142154e+00


==> img/data_reward/ags_1_multi.dat <==
iteration,mean,std
1.000000000000000000e+03,2.594906006709450708e+00,2.733752746441423520e-01
2.000000000000000000e+03,1.773005137485136329e+00,2.625522391868752026e-01
3.000000000000000000e+03,1.337987601576290375e+00,2.569709833710677183e-01
4.000000000000000000e+03,1.157644649613077226e+00,2.411972127444938219e-01
5.000000000000000000e+03,1.174585496300916354e+00,2.273159671004727489e-01
6.000000000000000000e+03,9.981571023002523413e-01,2.325210565308905852e-01
7.000000000000000000e+03,1.124420942668230561e+00,2.581286625810521596e-01
8.000000000000000000e+03,1.007139042656989503e+00,2.378417281104885095e-01
9.000000000000000000e+03,9.613478735997743607e-01,2.385855202308695688e-01
1.000000000000000000e+04,1.072167824542309633e+00,2.821963438933836055e-01
1.100000000000000000e+04,9.233958201271358357e-01,2.316803456528032934e-01
1.200000000000000000e+04,9.511524400772989329e-01,2.500274637321063254e-01
1.300000000000000000e+04,8.503259196997922098e-01,2.042187353488923163e-01
1.400000000000000000e+04,9.555642805006517859e-01,2.524387340573318594e-01
1.500000000000000000e+04,8.855827889868054248e-01,2.513789605780422654e-01
1.600000000000000000e+04,8.748086186604530079e-01,2.328247552421325861e-01
1.700000000000000000e+04,8.486271509824225845e-01,2.254562822738502836e-01
1.800000000000000000e+04,7.304644702807990830e-01,1.896657008388391852e-01
1.900000000000000000e+04,6.903291571894835110e-01,1.611091675828107417e-01
2.000000000000000000e+04,7.078642585719099323e-01,1.870604133894254173e-01
2.100000000000000000e+04,6.940412981405016390e-01,1.546907574400317176e-01
2.200000000000000000e+04,6.675250202157608781e-01,1.614184807897506013e-01
2.300000000000000000e+04,6.955955587967892484e-01,1.602509779706938198e-01
2.400000000000000000e+04,6.668774658586845705e-01,1.465223283328379311e-01
2.500000000000000000e+04,6.725637199181430104e-01,1.588845796334903415e-01
2.600000000000000000e+04,7.181439253749317686e-01,1.756815147750231676e-01
2.700000000000000000e+04,8.130889824035291147e-01,1.784903845004858491e-01
2.800000000000000000e+04,7.159209960547996410e-01,1.340611057997623812e-01
2.900000000000000000e+04,7.937046880358366030e-01,1.774191009289932952e-01


==> img/data_reward/ags_2__2_2__1.dat <==
iteration,mean,std
1.000000000000000000e+03,3.636065893160518758e+00,1.681511923057922298e+00
2.000000000000000000e+03,2.911394532278884117e+00,2.002075973050745805e+00
3.000000000000000000e+03,1.570604448651347518e+00,1.767869290069816302e+00
4.000000000000000000e+03,1.407615616496521449e+00,1.756069428612233363e+00
5.000000000000000000e+03,1.214386413110282170e+00,1.639280602202358716e+00
6.000000000000000000e+03,1.375286351994290390e+00,1.760101385977018484e+00
7.000000000000000000e+03,1.130696815058360505e+00,1.620112600252814117e+00
8.000000000000000000e+03,1.505057074522977212e+00,1.731780158848170048e+00
9.000000000000000000e+03,1.281770210838507840e+00,1.872511793959254156e+00
1.000000000000000000e+04,1.151224323124659721e+00,1.789662881196640409e+00
1.100000000000000000e+04,7.425305781875723987e-01,1.341063058917948414e+00
1.200000000000000000e+04,9.377711556499983558e-01,1.454067914205426915e+00
1.300000000000000000e+04,1.008704125792954986e+00,1.696897306996831611e+00
1.400000000000000000e+04,1.027474538194183440e+00,1.664710044255252264e+00
1.500000000000000000e+04,9.648293134782207625e-01,1.604300464414537997e+00
1.600000000000000000e+04,9.625447827380247956e-01,1.635758893094853450e+00
1.700000000000000000e+04,1.049734900795976200e+00,1.736818936792851709e+00
1.800000000000000000e+04,9.821059945997134832e-01,1.649227771687557631e+00
1.900000000000000000e+04,1.162811177169048804e+00,1.949039969095085478e+00
2.000000000000000000e+04,8.618121066017618848e-01,1.590770217145921706e+00
2.100000000000000000e+04,9.180385300997261355e-01,1.635533487819992304e+00
2.200000000000000000e+04,9.856018279064372445e-01,1.754013209609662560e+00
2.300000000000000000e+04,9.282539596964045625e-01,1.688208807415577217e+00
2.400000000000000000e+04,8.908812158568539807e-01,1.645720667537156734e+00
2.500000000000000000e+04,9.184240884844138142e-01,1.718340410321765654e+00
2.600000000000000000e+04,7.475382328423881839e-01,1.430722891968003507e+00
2.700000000000000000e+04,9.648310760006572062e-01,1.710029322506433136e+00
2.800000000000000000e+04,9.290857278344778480e-01,1.711593661762082164e+00
2.900000000000000000e+04,8.157256499948072337e-01,1.448454031614765380e+00


==> img/data_reward/ags_2__7_2__0.dat <==
iteration,mean,std
1.000000000000000000e+03,3.390860628901078755e+00,1.660538378860881403e+00
2.000000000000000000e+03,2.464464133734594942e+00,1.852056817603676686e+00
3.000000000000000000e+03,1.266018427555504644e+00,1.236047493939491870e+00
4.000000000000000000e+03,1.195802786389552175e+00,1.562217526728031158e+00
5.000000000000000000e+03,9.220066992645695736e-01,1.291632626688135277e+00
6.000000000000000000e+03,8.804032230485693278e-01,1.220330297953405196e+00
7.000000000000000000e+03,8.366812278145849824e-01,1.256156815432659446e+00
8.000000000000000000e+03,8.977803847275629412e-01,1.299250176538040868e+00
9.000000000000000000e+03,1.155001734955753756e+00,1.810005127609497277e+00
1.000000000000000000e+04,8.092080599950171038e-01,1.381983579118137406e+00
1.100000000000000000e+04,8.729745113190596761e-01,1.465815229150974952e+00
1.200000000000000000e+04,7.379170810483369758e-01,1.319725724542835321e+00
1.300000000000000000e+04,9.957411811268692681e-01,1.692963100379394792e+00
1.400000000000000000e+04,1.019939094394852974e+00,1.578021416073919214e+00
1.500000000000000000e+04,8.645785816307105520e-01,1.521385052005046035e+00
1.600000000000000000e+04,1.116170262936832414e+00,1.703778941437942063e+00
1.700000000000000000e+04,7.666187219932595331e-01,1.352667341091768005e+00
1.800000000000000000e+04,8.723083651649750081e-01,1.484179616166172888e+00
1.900000000000000000e+04,9.446088177792378859e-01,1.732909252074029016e+00
2.000000000000000000e+04,8.650682526996692490e-01,1.645125899417550386e+00
2.100000000000000000e+04,8.399042155622110650e-01,1.535730502232147465e+00
2.200000000000000000e+04,1.120953229567750231e+00,1.915340960155079708e+00
2.300000000000000000e+04,7.011761068218698156e-01,1.415858802441533726e+00
2.400000000000000000e+04,9.913120458382604916e-01,1.826171276884195782e+00
2.500000000000000000e+04,6.722064369240832171e-01,1.364631618799887480e+00
2.600000000000000000e+04,5.925235995924922339e-01,1.049321207892088159e+00
2.700000000000000000e+04,8.840820969083352798e-01,1.566441086120191839e+00
2.800000000000000000e+04,5.861680492604355308e-01,1.031688638501556010e+00
2.900000000000000000e+04,6.713802386741412054e-01,1.368598081506926301e+00


==> img/data_reward/ags_2__7_7__2.dat <==
iteration,mean,std
1.000000000000000000e+03,2.695643276840525182e+00,1.832122604278252798e+00
2.000000000000000000e+03,1.954161997263148320e+00,2.031971798001094065e+00
3.000000000000000000e+03,1.761447153589529746e+00,2.139818120109875821e+00
4.000000000000000000e+03,1.062595599888649600e+00,1.824763366614526650e+00
5.000000000000000000e+03,1.110623069866794488e+00,1.936182119361816945e+00
6.000000000000000000e+03,9.374611668891287275e-01,1.701284634490862979e+00
7.000000000000000000e+03,5.951184809632704686e-01,1.175959521369220662e+00
8.000000000000000000e+03,1.116610106760830723e+00,1.828898374429202223e+00
9.000000000000000000e+03,7.744461505912484389e-01,1.544599013231706897e+00
1.000000000000000000e+04,8.498683004634217664e-01,1.771620907917906163e+00
1.100000000000000000e+04,7.670722724127168046e-01,1.641346026410672954e+00
1.200000000000000000e+04,6.616232912866303328e-01,1.549121858621771430e+00
1.300000000000000000e+04,7.440476021272178775e-01,1.554743813724988266e+00
1.400000000000000000e+04,7.354779576325963797e-01,1.530029138334621841e+00
1.500000000000000000e+04,1.288159039233439440e+00,2.192592651678248572e+00
1.600000000000000000e+04,8.765939965614044649e-01,1.791999079879326828e+00
1.700000000000000000e+04,8.370875626482582321e-01,1.787629970903599208e+00
1.800000000000000000e+04,1.092368793543470495e+00,2.124275251577568024e+00
1.900000000000000000e+04,1.021557048450766558e+00,2.032789433082978992e+00
2.000000000000000000e+04,1.201833062309706657e+00,2.182795210546112585e+00
2.100000000000000000e+04,1.250986992802304298e+00,2.214993236351431971e+00
2.200000000000000000e+04,8.910990196579087197e-01,1.935230350275177758e+00
2.300000000000000000e+04,9.732172881232713513e-01,1.966262805265925673e+00
2.400000000000000000e+04,9.199752909203346984e-01,1.927450386635091606e+00
2.500000000000000000e+04,8.051579559716963708e-01,1.776816728422763392e+00
2.600000000000000000e+04,9.022815459881883271e-01,1.891869108154018209e+00
2.700000000000000000e+04,8.512555947525564104e-01,1.837200327889695339e+00
2.800000000000000000e+04,1.011445297984191249e+00,2.021011335878723170e+00
2.900000000000000000e+04,9.356068400049825096e-01,1.916947062325387474e+00


==> img/data_reward/ags_2_multi.dat <==
iteration,mean,std
1.000000000000000000e+03,3.240856599634040602e+00,3.322490381627003497e-01
2.000000000000000000e+03,2.443340221092209053e+00,3.778975634499013303e-01
3.000000000000000000e+03,1.532690009932127451e+00,3.376022354746619492e-01
4.000000000000000000e+03,1.222004667591574334e+00,3.306197842933581987e-01
5.000000000000000000e+03,1.082338727413882040e+00,3.163128029558878174e-01
6.000000000000000000e+03,1.064383580643996074e+00,3.039154433365781061e-01
7.000000000000000000e+03,8.541655079454053556e-01,2.625980258676085533e-01
8.000000000000000000e+03,1.173149188670456811e+00,3.148972555111360649e-01
9.000000000000000000e+03,1.070406032128503382e+00,3.364338228942341247e-01
1.000000000000000000e+04,9.367668945276994563e-01,3.191696882683989211e-01
1.100000000000000000e+04,7.941924539731163302e-01,2.863366143135308572e-01
1.200000000000000000e+04,7.791038426616552215e-01,2.779059264402921614e-01
1.300000000000000000e+04,9.161643030156807477e-01,3.174515196982194976e-01
1.400000000000000000e+04,9.276305300738775239e-01,3.063605615027206186e-01
1.500000000000000000e+04,1.039188978114123474e+00,3.459796431744117107e-01
1.600000000000000000e+04,9.851030140787537803e-01,3.294183152447650031e-01
1.700000000000000000e+04,8.844803951458312108e-01,3.150910091482551079e-01
1.800000000000000000e+04,9.822610511027196623e-01,3.412990202735340928e-01
1.900000000000000000e+04,1.042992347799684305e+00,3.674060584779035299e-01
2.000000000000000000e+04,9.762378072037126708e-01,3.513920121051527512e-01
2.100000000000000000e+04,1.002976579488080500e+00,3.503020390284986019e-01
2.200000000000000000e+04,9.992180257106987318e-01,3.598732602993839347e-01
2.300000000000000000e+04,8.675491182138485025e-01,3.281240081985514201e-01
2.400000000000000000e+04,9.340561842051497976e-01,3.470930967194761352e-01
2.500000000000000000e+04,7.985961604600645414e-01,3.137190476036403330e-01
2.600000000000000000e+04,7.474477928076895816e-01,2.881874328640157135e-01
2.700000000000000000e+04,9.000562558871830765e-01,3.287320009608791782e-01
2.800000000000000000e+04,8.422330250263682094e-01,3.158062605331725115e-01
2.900000000000000000e+04,8.075709095579769459e-01,3.072330886196317778e-01


==> img/data_reward/ags_3__2_2__1.dat <==
iteration,mean,std
1.000000000000000000e+03,2.844913536668164156e+00,1.321094020763141641e+00
2.000000000000000000e+03,1.556449987686622460e+00,1.274542030861418374e+00
3.000000000000000000e+03,1.321892077985612257e+00,1.082912456782631150e+00
4.000000000000000000e+03,8.896170750071825672e-01,1.068968762215621426e+00
5.000000000000000000e+03,9.880606715535676932e-01,1.392247380207775276e+00
6.000000000000000000e+03,6.289379884967057910e-01,1.057231296643386553e+00
7.000000000000000000e+03,4.863706982406992285e-01,8.285488039378228198e-01
8.000000000000000000e+03,4.762426037514195798e-01,9.247410030703595574e-01
9.000000000000000000e+03,5.580933849004651170e-01,1.099811496985418025e+00
1.000000000000000000e+04,4.870756915510980889e-01,9.239915499856830028e-01
1.100000000000000000e+04,5.145501603270542512e-01,1.021208256248745450e+00
1.200000000000000000e+04,6.738119814370507887e-01,1.376194122641880568e+00
1.300000000000000000e+04,5.963979834852614070e-01,1.224418955171951096e+00
1.400000000000000000e+04,5.319016924240953514e-01,1.095661187570173611e+00
1.500000000000000000e+04,3.819550222701358910e-01,8.244506344017122901e-01
1.600000000000000000e+04,4.859390340907521755e-01,9.265974266997080155e-01
1.700000000000000000e+04,6.210811027560495523e-01,1.258060740182820103e+00
1.800000000000000000e+04,6.618563301426664269e-01,1.424339842216016727e+00
1.900000000000000000e+04,4.632118773308857573e-01,9.404306573356325805e-01
2.000000000000000000e+04,4.242576775336890371e-01,8.923107352571979511e-01
2.100000000000000000e+04,5.047403074418120861e-01,1.023928372621678351e+00
2.200000000000000000e+04,4.524836097380088296e-01,9.548982380972611539e-01
2.300000000000000000e+04,3.334776235890404283e-01,5.150655626201270376e-01
2.400000000000000000e+04,5.080961410543844980e-01,1.069623381931744222e+00
2.500000000000000000e+04,5.755650975082595711e-01,1.234787986335782239e+00
2.600000000000000000e+04,5.791802020555303354e-01,1.130738867235756562e+00
2.700000000000000000e+04,5.759324324259839090e-01,1.309176510733369714e+00
2.800000000000000000e+04,5.117170142921676490e-01,1.322535292597487810e+00
2.900000000000000000e+04,7.678913380067001748e-01,1.595674239710126008e+00


==> img/data_reward/ags_3__7_2__0.dat <==
iteration,mean,std
1.000000000000000000e+03,2.335991490216088984e+00,1.256145134240027827e+00
2.000000000000000000e+03,9.070818780562523997e-01,9.948401197863026013e-01
3.000000000000000000e+03,8.044562699654090876e-01,1.142580753839672170e+00
4.000000000000000000e+03,6.203637464941516022e-01,9.221653580037948439e-01
5.000000000000000000e+03,6.801146789365433154e-01,8.050677626483274674e-01
6.000000000000000000e+03,4.774957253492290721e-01,8.029322519198140995e-01
7.000000000000000000e+03,4.608115750905623087e-01,7.342907737758307407e-01
8.000000000000000000e+03,4.847232838248015652e-01,8.620189606666960325e-01
9.000000000000000000e+03,4.913924079629079511e-01,7.992013029757519815e-01
1.000000000000000000e+04,4.222956408211359092e-01,6.221094523340320315e-01
1.100000000000000000e+04,4.071330947996318894e-01,6.703506973643210687e-01
1.200000000000000000e+04,4.396483630814602139e-01,8.241440319319366381e-01
1.300000000000000000e+04,4.168932759102087493e-01,8.611584059165060534e-01
1.400000000000000000e+04,2.957834615600462569e-01,5.154084780717312908e-01
1.500000000000000000e+04,2.961161935580165494e-01,7.548155274698389317e-01
1.600000000000000000e+04,2.395078495662480433e-01,5.856046727291670528e-01
1.700000000000000000e+04,2.825630885623786615e-01,8.070026943111116013e-01
1.800000000000000000e+04,3.243220885613751214e-01,9.034170689019368483e-01
1.900000000000000000e+04,3.235432614278700436e-01,1.007462057074946626e+00
2.000000000000000000e+04,1.958598947234323207e-01,4.525696631007963266e-01
2.100000000000000000e+04,2.136646854678698193e-01,5.882713933522657479e-01
2.200000000000000000e+04,2.679628978078749113e-01,8.084098404279396188e-01
2.300000000000000000e+04,1.654411221022601131e-01,3.530627816217827286e-01
2.400000000000000000e+04,2.492025674376892319e-01,7.278425492911873018e-01
2.500000000000000000e+04,2.625407199051656426e-01,7.757550887520343608e-01
2.600000000000000000e+04,2.147265019377174178e-01,5.567678036918958240e-01
2.700000000000000000e+04,1.974362242983172533e-01,5.165164645148863087e-01
2.800000000000000000e+04,3.224968067073461508e-01,9.541691816214956656e-01
2.900000000000000000e+04,2.766535568945756030e-01,8.168644498829980005e-01


==> img/data_reward/ags_3__7_7__2.dat <==
iteration,mean,std
1.000000000000000000e+03,3.067254123034810931e+00,1.291178834453123869e+00
2.000000000000000000e+03,1.839427210387597711e+00,1.704634321061442304e+00
3.000000000000000000e+03,1.611463416156469819e+00,1.508582760385090538e+00
4.000000000000000000e+03,1.715427828544394018e+00,1.393046979029080479e+00
5.000000000000000000e+03,2.213564349924372898e+00,1.273661028642681492e+00
6.000000000000000000e+03,1.958357260683475598e+00,1.312081613791060031e+00
7.000000000000000000e+03,1.806855303173954264e+00,1.177898810293960485e+00
8.000000000000000000e+03,1.567261148520286085e+00,1.416183973437051158e+00
9.000000000000000000e+03,1.780559311855162363e+00,1.136786296362961579e+00
1.000000000000000000e+04,2.311060033331123087e+00,1.771643076348535795e+00
1.100000000000000000e+04,2.362484598892690801e+00,1.664839036344008649e+00
1.200000000000000000e+04,2.108463871568006187e+00,1.627039214301769565e+00
1.300000000000000000e+04,1.846905762345959046e+00,1.410191341963472844e+00
1.400000000000000000e+04,1.896681044374182168e+00,1.550979757500746459e+00
1.500000000000000000e+04,1.603798958137684361e+00,1.240007504669800475e+00
1.600000000000000000e+04,1.489848778616828406e+00,1.249772436366991535e+00
1.700000000000000000e+04,1.555574902508774171e+00,1.296703557358140024e+00
1.800000000000000000e+04,1.564405274296589488e+00,1.142636489616196460e+00
1.900000000000000000e+04,1.319977284478648372e+00,1.065866742015742163e+00
2.000000000000000000e+04,1.309401289409346747e+00,1.083732129658974142e+00
2.100000000000000000e+04,1.297855505987866920e+00,1.010859090688999817e+00
2.200000000000000000e+04,1.468976984879583725e+00,9.799543878734660041e-01
2.300000000000000000e+04,1.480817891419505372e+00,1.080823867284685269e+00
2.400000000000000000e+04,1.165262980575362040e+00,9.379437321062370492e-01
2.500000000000000000e+04,1.353312670618562086e+00,1.141366247587689564e+00
2.600000000000000000e+04,1.335600799816674567e+00,1.078724921979296258e+00
2.700000000000000000e+04,1.433231503041507704e+00,7.692427969242077168e-01
2.800000000000000000e+04,1.682830446115852752e+00,1.184344261889833883e+00
2.900000000000000000e+04,1.691994666344761811e+00,1.194543896932249494e+00


==> img/data_reward/ags_3_multi.dat <==
iteration,mean,std
1.000000000000000000e+03,2.749386383306354986e+00,2.482116975912302681e-01
2.000000000000000000e+03,1.434319692043490635e+00,2.610506412464399517e-01
3.000000000000000000e+03,1.245937254702497166e+00,2.422633021493000305e-01
4.000000000000000000e+03,1.075136216681909396e+00,2.203718251769408720e-01
5.000000000000000000e+03,1.293913233471494673e+00,2.279457181981398850e-01
6.000000000000000000e+03,1.021596991509803543e+00,2.073940716387802363e-01
7.000000000000000000e+03,9.180125255017386188e-01,1.796128094998586111e-01
8.000000000000000000e+03,8.427423453655024099e-01,2.109297366460818057e-01
9.000000000000000000e+03,9.433483682395117365e-01,1.969079228063886633e-01
1.000000000000000000e+04,1.073477121901118991e+00,2.325250483016377545e-01
1.100000000000000000e+04,1.094722618006459092e+00,2.294363834210086939e-01
1.200000000000000000e+04,1.073974738695505637e+00,2.538683496053480981e-01
1.300000000000000000e+04,9.533990072471431043e-01,2.285065630743923493e-01
1.400000000000000000e+04,9.081220661194412402e-01,2.186280890031009616e-01
1.500000000000000000e+04,7.606233913219456744e-01,1.854951312366406591e-01
1.600000000000000000e+04,7.384318874246096343e-01,1.847068670841517102e-01
1.700000000000000000e+04,8.197396979424008689e-01,2.198599523456511995e-01
1.800000000000000000e+04,8.501945643335436786e-01,2.263648462736987943e-01
1.900000000000000000e+04,7.022441410791347982e-01,1.935841772892642754e-01
2.000000000000000000e+04,6.431729538888227848e-01,1.638846732817365592e-01
2.100000000000000000e+04,6.720868329658497009e-01,1.727171614184745130e-01
2.200000000000000000e+04,7.298078308084890997e-01,1.765816608046372194e-01
2.300000000000000000e+04,6.599122123702686471e-01,1.386943568175578734e-01
2.400000000000000000e+04,6.408538963558119139e-01,1.775549784558543842e-01
2.500000000000000000e+04,7.304728293439958220e-01,2.057570855943956223e-01
2.600000000000000000e+04,7.098358346033073474e-01,1.843308964544816131e-01
2.700000000000000000e+04,7.355333865886030109e-01,1.782101296462341999e-01
2.800000000000000000e+04,8.390147557051221838e-01,2.239436039564572656e-01
2.900000000000000000e+04,9.121798537486792702e-01,2.393504308979872430e-01

